Monte Carlo event generator validation and tuning for the LHC

We summarise the motivation for, and the status of, the tools developed by CEDAR/MCnet for validating and tuning Monte Carlo event generators for the LHC against data from previous colliders. We then present selected preliminary results from studies of event shapes and hadronisation observables from e+e- colliders, and of minimum bias and underlying event observables from the Tevatron, and comment on the approach needed with early LHC data to best exploit the potential for new physics discoveries at the LHC in the next few years.

==> figs-misc-cdf2000/d01-x01-y01.dat <==
# BEGIN PLOT
Title=$Z$ $p_T$ -- Drell Yan
XLabel=$p_T / \text{GeV}$
Legend=1
LegendXPos=0.89
LogY=0
XMax=20
DrawOnly=../ref/CDF_2000_S4155203.aida ../fhw/out.aida ../fhwatl/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2000_S4155203.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2000_S4155203.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-I
0.000000	0.500000	3.350000	0.555580
0.500000	1.000000	10.100000	1.074782
1.000000	1.500000	14.800000	1.331600
1.500000	2.000000	19.400000	1.591365
2.000000	2.500000	20.200000	1.606434
2.500000	3.000000	23.600000	1.759868
3.000000	3.500000	23.600000	1.675451
3.500000	4.000000	23.000000	1.662711
4.000000	4.500000	19.900000	1.514045
4.500000	5.000000	19.300000	1.416530
5.000000	5.500000	17.900000	1.388288
5.500000	6.000000	18.000000	1.390253
6.000000	6.500000	14.600000	1.150746
6.500000	7.000000	14.500000	1.148821
7.000000	7.500000	13.500000	1.130134
7.500000	8.000000	13.700000	1.133789
8.000000	8.500000	11.900000	1.012615
8.500000	9.000000	10.400000	0.987173
9.000000	9.500000	11.100000	0.998700
9.500000	10.000000	9.560000	0.900783
10.000000	10.500000	8.350000	0.826830
10.500000	11.000000	7.820000	0.800383
11.000000	11.500000	8.180000	0.824241
11.500000	12.125000	7.480000	0.776853
12.125000	13.000000	7.210000	0.599973
13.000000	14.000000	6.050000	0.525902
14.000000	15.000000	4.730000	0.449588
15.000000	16.000000	5.210000	0.484651
16.000000	17.000000	4.460000	0.436182
17.000000	18.000000	4.280000	0.424220
18.000000	19.000000	3.510000	0.375818
19.000000	20.250000	3.010000	0.350258
20.250000	22.000000	2.630000	0.242736
22.000000	24.000000	1.820000	0.193489
24.000000	26.000000	1.850000	0.193922
26.000000	28.000000	1.580000	0.180823
28.000000	30.500000	1.410000	0.169186
30.500000	34.000000	1.020000	0.107622
34.000000	38.000000	0.678000	0.083308
38.000000	42.000000	0.644000	0.080043
42.000000	46.000000	0.434000	0.064269
46.000000	51.500000	0.394000	0.060968
51.500000	60.000000	0.210000	0.028215
60.000000	70.000000	0.107000	0.019453
70.000000	80.000000	0.091000	0.017856
80.000000	90.000000	0.045000	0.012326
90.000000	103.750000	0.035100	0.010787
103.750000	125.000000	0.018100	0.004852
125.000000	156.250000	0.007110	0.002983
156.250000	193.750000	0.000974	0.000757
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhwatl/out.aida
LineWidth=1pt
LineColor=orange
LineStyle=dashed
Title=Fortran Herwig (Atlas)
0.000000e+00	5.000000e-01	1.141540e+01	3.500020e-01	3.500020e-01
5.000000e-01	1.000000e+00	9.014270e+00	3.110220e-01	3.110220e-01
1.000000e+00	1.500000e+00	1.676760e+01	4.241910e-01	4.241910e-01
1.500000e+00	2.000000e+00	1.758050e+01	4.343510e-01	4.343510e-01
2.000000e+00	2.500000e+00	1.903730e+01	4.519890e-01	4.519890e-01
2.500000e+00	3.000000e+00	1.931090e+01	4.552260e-01	4.552260e-01
3.000000e+00	3.500000e+00	1.954160e+01	4.579370e-01	4.579370e-01
3.500000e+00	4.000000e+00	1.885750e+01	4.498500e-01	4.498500e-01
4.000000e+00	4.500000e+00	1.821630e+01	4.421360e-01	4.421360e-01
4.500000e+00	5.000000e+00	1.783000e+01	4.374230e-01	4.374230e-01
5.000000e+00	5.500000e+00	1.696350e+01	4.266610e-01	4.266610e-01
5.500000e+00	6.000000e+00	1.584470e+01	4.123520e-01	4.123520e-01
6.000000e+00	6.500000e+00	1.519820e+01	4.038510e-01	4.038510e-01
6.500000e+00	7.000000e+00	1.410890e+01	3.891100e-01	3.891100e-01
7.000000e+00	7.500000e+00	1.318600e+01	3.761690e-01	3.761690e-01
7.500000e+00	8.000000e+00	1.215580e+01	3.611750e-01	3.611750e-01
8.000000e+00	8.500000e+00	1.176950e+01	3.553900e-01	3.553900e-01
8.500000e+00	9.000000e+00	1.053270e+01	3.361990e-01	3.361990e-01
9.000000e+00	9.500000e+00	1.028060e+01	3.321500e-01	3.321500e-01
9.500000e+00	1.000000e+01	9.572290e+00	3.205040e-01	3.205040e-01
1.000000e+01	1.050000e+01	9.381810e+00	3.172990e-01	3.172990e-01
1.050000e+01	1.100000e+01	8.568920e+00	3.032410e-01	3.032410e-01
1.100000e+01	1.150000e+01	7.962600e+00	2.923160e-01	2.923160e-01
1.150000e+01	1.200000e+01	7.597740e+00	2.855400e-01	2.855400e-01
1.200000e+01	1.300000e+01	6.990080e+00	1.936650e-01	1.936650e-01
1.300000e+01	1.400000e+01	6.095360e+00	1.808470e-01	1.808470e-01
1.400000e+01	1.500000e+01	5.644650e+00	1.740320e-01	1.740320e-01
1.500000e+01	1.600000e+01	4.841140e+00	1.611700e-01	1.611700e-01
1.600000e+01	1.700000e+01	4.509820e+00	1.555570e-01	1.555570e-01
1.700000e+01	1.800000e+01	4.029590e+00	1.470420e-01	1.470420e-01
1.800000e+01	1.900000e+01	3.601680e+00	1.390150e-01	1.390150e-01
1.900000e+01	2.000000e+01	3.328030e+00	1.336300e-01	1.336300e-01
2.000000e+01	2.200000e+01	2.857870e+00	8.756220e-02	8.756220e-02
2.200000e+01	2.400000e+01	2.384350e+00	7.997990e-02	7.997990e-02
2.400000e+01	2.600000e+01	2.042290e+00	7.402100e-02	7.402100e-02
2.600000e+01	2.800000e+01	1.736450e+00	6.825380e-02	6.825380e-02
2.800000e+01	3.000000e+01	1.516460e+00	6.378390e-02	6.378390e-02
3.000000e+01	3.400000e+01	1.201570e+00	4.014710e-02	4.014710e-02
3.400000e+01	3.800000e+01	8.950550e-01	3.465020e-02	3.465020e-02
3.800000e+01	4.200000e+01	7.260370e-01	3.120760e-02	3.120760e-02
4.200000e+01	4.600000e+01	5.680870e-01	2.760500e-02	2.760500e-02
4.600000e+01	5.000000e+01	4.252270e-01	2.388310e-02	2.388310e-02
5.000000e+01	6.000000e+01	2.873300e-01	1.241650e-02	1.241650e-02
6.000000e+01	7.000000e+01	1.617740e-01	9.316760e-03	9.316760e-03
7.000000e+01	8.000000e+01	9.054510e-02	6.970160e-03	6.970160e-03
8.000000e+01	9.000000e+01	5.298560e-02	5.331990e-03	5.331990e-03
9.000000e+01	1.000000e+02	2.535260e-02	3.688260e-03	3.688260e-03
1.000000e+02	1.250000e+02	1.234100e-02	1.627480e-03	1.627480e-03
1.250000e+02	1.500000e+02	4.721760e-03	1.006680e-03	1.006680e-03
1.500000e+02	2.000000e+02	1.341410e-03	3.794080e-04	3.794080e-04
# END HISTOGRAM



# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.000000	0.500000	11.150800	0.334315
0.500000	1.000000	8.710160	0.295472
1.000000	1.500000	16.220000	0.403208
1.500000	2.000000	17.573200	0.419689
2.000000	2.500000	18.973900	0.436095
2.500000	3.000000	19.252100	0.439280
3.000000	3.500000	18.999000	0.436383
3.500000	4.000000	18.791000	0.433988
4.000000	4.500000	17.949000	0.424154
4.500000	5.000000	17.257400	0.415902
5.000000	5.500000	16.463100	0.406218
5.500000	6.000000	15.713900	0.396867
6.000000	6.500000	14.691500	0.383739
6.500000	7.000000	13.939800	0.373793
7.000000	7.500000	13.125400	0.362709
7.500000	8.000000	12.594100	0.355294
8.000000	8.500000	11.436500	0.338570
8.500000	9.000000	10.699800	0.327484
9.000000	9.500000	10.449200	0.323627
9.500000	10.000000	9.542080	0.309261
10.000000	10.500000	8.915630	0.298937
10.500000	11.000000	8.396930	0.290110
11.000000	11.500000	8.143850	0.285705
11.500000	12.125000	7.721870	0.248834
12.125000	13.000000	6.861590	0.198242
13.000000	14.000000	6.220640	0.176565
14.000000	15.000000	5.580410	0.167233
15.000000	16.000000	4.923890	0.157088
16.000000	17.000000	4.401440	0.148520
17.000000	18.000000	4.083200	0.143050
18.000000	19.000000	3.630900	0.134895
19.000000	20.250000	3.318680	0.115350
20.250000	22.000000	2.902430	0.091170
22.000000	24.000000	2.467590	0.078634
24.000000	26.000000	2.081690	0.072224
26.000000	28.000000	1.780370	0.066793
28.000000	30.500000	1.511500	0.055045
30.500000	34.000000	1.226410	0.041906
34.000000	38.000000	0.903654	0.033648
38.000000	42.000000	0.752366	0.030702
42.000000	46.000000	0.586670	0.027112
46.000000	51.500000	0.438287	0.019984
51.500000	60.000000	0.310129	0.013522
60.000000	70.000000	0.181044	0.009525
70.000000	80.000000	0.097476	0.006989
80.000000	90.000000	0.054251	0.005214
90.000000	103.750000	0.028612	0.003229
103.750000	125.000000	0.013620	0.001792
125.000000	156.250000	0.005974	0.000979
156.250000	193.750000	0.001671	0.000472
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.000000	0.500000	3.360130	0.098455
0.500000	1.000000	9.795510	0.168103
1.000000	1.500000	15.418100	0.210900
1.500000	2.000000	19.506600	0.237221
2.000000	2.500000	21.678200	0.250077
2.500000	3.000000	23.176900	0.258577
3.000000	3.500000	23.394000	0.259785
3.500000	4.000000	23.186300	0.258629
4.000000	4.500000	22.125400	0.252643
4.500000	5.000000	20.654800	0.244102
5.000000	5.500000	19.218900	0.235465
5.500000	6.000000	17.780800	0.226484
6.000000	6.500000	16.300100	0.216849
6.500000	7.000000	15.022900	0.208179
7.000000	7.500000	13.816300	0.199644
7.500000	8.000000	12.825300	0.192352
8.000000	8.500000	11.843000	0.184839
8.500000	9.000000	11.181700	0.179604
9.000000	9.500000	10.160400	0.171206
9.500000	10.000000	9.431290	0.164948
10.000000	10.500000	8.966110	0.160829
10.500000	11.000000	8.293940	0.154683
11.000000	11.500000	7.734280	0.149373
11.500000	12.125000	7.197700	0.128885
12.125000	13.000000	6.463300	0.103221
13.000000	14.000000	5.807920	0.091529
14.000000	15.000000	5.071200	0.085527
15.000000	16.000000	4.550490	0.081017
16.000000	17.000000	4.028690	0.076231
17.000000	18.000000	3.558100	0.071640
18.000000	19.000000	3.240770	0.068371
19.000000	20.250000	2.834940	0.057196
20.250000	22.000000	2.465520	0.045080
22.000000	24.000000	2.052930	0.038479
24.000000	26.000000	1.704950	0.035066
26.000000	28.000000	1.435210	0.032173
28.000000	30.500000	1.202980	0.026346
30.500000	34.000000	0.943140	0.019715
34.000000	38.000000	0.719139	0.016104
38.000000	42.000000	0.561193	0.014226
42.000000	46.000000	0.433899	0.012509
46.000000	51.500000	0.322316	0.009194
51.500000	60.000000	0.218612	0.006091
60.000000	70.000000	0.132270	0.004368
70.000000	80.000000	0.083192	0.003464
80.000000	90.000000	0.046158	0.002580
90.000000	103.750000	0.027878	0.001710
103.750000	125.000000	0.013830	0.000969
125.000000	156.250000	0.005147	0.000487
156.250000	193.750000	0.001558	0.000245
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.000000	0.500000	4.479260	0.083210
0.500000	1.000000	12.159800	0.137099
1.000000	1.500000	16.780500	0.161055
1.500000	2.000000	19.173000	0.172154
2.000000	2.500000	20.563400	0.178287
2.500000	3.000000	21.177800	0.180931
3.000000	3.500000	20.879100	0.179651
3.500000	4.000000	20.526700	0.178128
4.000000	4.500000	19.715500	0.174573
4.500000	5.000000	18.799700	0.170470
5.000000	5.500000	17.792200	0.165839
5.500000	6.000000	16.671100	0.160530
6.000000	6.500000	15.693400	0.155751
6.500000	7.000000	14.569300	0.150069
7.000000	7.500000	13.691300	0.145477
7.500000	8.000000	12.720500	0.140225
8.000000	8.500000	11.895900	0.135603
8.500000	9.000000	11.095500	0.130962
9.000000	9.500000	10.356700	0.126527
9.500000	10.000000	9.788210	0.123005
10.000000	10.500000	9.111540	0.118678
10.500000	11.000000	8.421360	0.114094
11.000000	11.500000	7.954150	0.110884
11.500000	12.125000	7.518320	0.096422
12.125000	13.000000	6.879560	0.077953
13.000000	14.000000	6.105410	0.068693
14.000000	15.000000	5.524200	0.065342
15.000000	16.000000	4.806190	0.060948
16.000000	17.000000	4.413170	0.058403
17.000000	18.000000	3.920650	0.055047
18.000000	19.000000	3.620190	0.052896
19.000000	20.250000	3.228190	0.044677
20.250000	22.000000	2.715150	0.034629
22.000000	24.000000	2.170070	0.028959
24.000000	26.000000	1.790580	0.026305
26.000000	28.000000	1.487610	0.023977
28.000000	30.500000	1.202380	0.019280
30.500000	34.000000	0.962132	0.014576
34.000000	38.000000	0.735352	0.011920
38.000000	42.000000	0.568554	0.010481
42.000000	46.000000	0.456630	0.009393
46.000000	51.500000	0.351803	0.007031
51.500000	60.000000	0.244732	0.004717
60.000000	70.000000	0.153997	0.003450
70.000000	80.000000	0.095200	0.002713
80.000000	90.000000	0.057986	0.002117
90.000000	103.750000	0.033431	0.001371
103.750000	125.000000	0.017094	0.000789
125.000000	156.250000	0.006276	0.000394
156.250000	193.750000	0.002102	0.000208
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.000000	0.500000	3.171320	0.070275
0.500000	1.000000	9.375360	0.120829
1.000000	1.500000	14.601800	0.150793
1.500000	2.000000	18.943400	0.171754
2.000000	2.500000	21.981600	0.185015
2.500000	3.000000	23.505400	0.191320
3.000000	3.500000	23.843300	0.192691
3.500000	4.000000	23.381200	0.190814
4.000000	4.500000	22.401700	0.186775
4.500000	5.000000	20.954200	0.180640
5.000000	5.500000	19.532100	0.174402
5.500000	6.000000	18.071000	0.167752
6.000000	6.500000	16.555400	0.160564
6.500000	7.000000	15.000500	0.152838
7.000000	7.500000	14.068500	0.148014
7.500000	8.000000	12.849600	0.141456
8.000000	8.500000	12.013300	0.136776
8.500000	9.000000	10.919000	0.130397
9.000000	9.500000	10.310500	0.126712
9.500000	10.000000	9.481640	0.121512
10.000000	10.500000	8.870810	0.117533
10.500000	11.000000	8.375220	0.114203
11.000000	11.500000	7.823960	0.110380
11.500000	12.125000	7.197870	0.094695
12.125000	13.000000	6.584230	0.076544
13.000000	14.000000	5.887340	0.067705
14.000000	15.000000	5.286630	0.064158
15.000000	16.000000	4.590160	0.059783
16.000000	17.000000	4.190340	0.057120
17.000000	18.000000	3.707980	0.053732
18.000000	19.000000	3.332300	0.050937
19.000000	20.250000	2.918580	0.042638
20.250000	22.000000	2.479570	0.033215
22.000000	24.000000	2.062860	0.028339
24.000000	26.000000	1.704690	0.025761
26.000000	28.000000	1.414070	0.023463
28.000000	30.500000	1.146050	0.018893
30.500000	34.000000	0.915045	0.014268
34.000000	38.000000	0.695599	0.011636
38.000000	42.000000	0.531019	0.010167
42.000000	46.000000	0.404542	0.008874
46.000000	51.500000	0.296477	0.006479
51.500000	60.000000	0.195159	0.004228
60.000000	70.000000	0.118428	0.003037
70.000000	80.000000	0.065754	0.002263
80.000000	90.000000	0.038912	0.001741
90.000000	103.750000	0.022353	0.001125
103.750000	125.000000	0.010040	0.000607
125.000000	156.250000	0.003532	0.000297
156.250000	193.750000	0.000945	0.000140
# END HISTOGRAM



==> figs-misc-cdf2008leadjet/d01-x01-y01.dat <==
# BEGIN PLOT
Title=Transverse Particle Density -- Leading Jet Analysis
XLabel=$p_T(\text{jet 1})$
Legend=1
LegendXPos=0.65
LegendYPos=0.55
LogY=0
DrawOnly=../ref/CDF_2008_LEADINGJETS.aida ../fhwatl/out.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_LEADINGJETS.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_LEADINGJETS.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.305400	0.042800
5.000000	10.000000	0.416900	0.078300
10.000000	15.000000	0.655100	0.124300
15.000000	20.000000	0.786900	0.152800
20.000000	25.000000	0.791900	0.121700
25.000000	30.000000	0.776200	0.035300
30.000000	35.000000	0.740600	0.031800
35.000000	40.000000	0.716400	0.023900
40.000000	50.000000	0.714700	0.022500
50.000000	60.000000	0.717400	0.023400
60.000000	70.000000	0.721400	0.024900
70.000000	80.000000	0.725200	0.025400
80.000000	90.000000	0.734300	0.025400
90.000000	100.000000	0.739900	0.026500
100.000000	110.000000	0.746400	0.025500
110.000000	120.000000	0.751300	0.025900
120.000000	130.000000	0.755100	0.025400
130.000000	140.000000	0.766000	0.028400
140.000000	150.000000	0.768900	0.029100
150.000000	160.000000	0.772800	0.028800
160.000000	170.000000	0.775000	0.030200
170.000000	180.000000	0.778200	0.031000
180.000000	190.000000	0.776500	0.032800
190.000000	200.000000	0.784600	0.029300
200.000000	220.000000	0.775600	0.032200
220.000000	240.000000	0.787800	0.033100
240.000000	260.000000	0.765400	0.044200
260.000000	280.000000	0.789300	0.035900
280.000000	300.000000	0.770600	0.045700
300.000000	320.000000	0.759600	0.045400
320.000000	340.000000	0.763400	0.042600
340.000000	360.000000	0.724400	0.045400
360.000000	380.000000	0.752300	0.064900
380.000000	400.000000	0.655600	0.100500
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhwatl/out.aida
LineWidth=1pt
LineColor=orange
LineStyle=dashed
Title=Fortran Herwig (Atlas)
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	2.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	3.500000e+01	7.846560e-01	7.536960e-03	7.536960e-03
3.500000e+01	4.000000e+01	8.206380e-01	1.273920e-02	1.273920e-02
4.000000e+01	5.000000e+01	8.088870e-01	1.473780e-02	1.473780e-02
5.000000e+01	6.000000e+01	7.546520e-01	5.948200e-03	5.948200e-03
6.000000e+01	7.000000e+01	7.624300e-01	1.048670e-02	1.048670e-02
7.000000e+01	8.000000e+01	7.802090e-01	1.608950e-02	1.608950e-02
8.000000e+01	9.000000e+01	7.865810e-01	2.992260e-03	2.992260e-03
9.000000e+01	1.000000e+02	7.995730e-01	4.286100e-03	4.286100e-03
1.000000e+02	1.100000e+02	8.126870e-01	5.975530e-03	5.975530e-03
1.100000e+02	1.200000e+02	8.228420e-01	8.265680e-03	8.265680e-03
1.200000e+02	1.300000e+02	8.438990e-01	1.131690e-02	1.131690e-02
1.300000e+02	1.400000e+02	8.493170e-01	2.580290e-03	2.580290e-03
1.400000e+02	1.500000e+02	8.571180e-01	3.259180e-03	3.259180e-03
1.500000e+02	1.600000e+02	8.668300e-01	4.122290e-03	4.122290e-03
1.600000e+02	1.700000e+02	8.753080e-01	5.161930e-03	5.161930e-03
1.700000e+02	1.800000e+02	8.887470e-01	6.528570e-03	6.528570e-03
1.800000e+02	1.900000e+02	8.850020e-01	2.631440e-03	2.631440e-03
1.900000e+02	2.000000e+02	8.970830e-01	3.170690e-03	3.170690e-03
2.000000e+02	2.200000e+02	9.060220e-01	2.919980e-03	2.919980e-03
2.200000e+02	2.400000e+02	9.248550e-01	4.186350e-03	4.186350e-03
2.400000e+02	2.600000e+02	9.244610e-01	5.867030e-03	5.867030e-03
2.600000e+02	2.800000e+02	9.195810e-01	8.194360e-03	8.194360e-03
2.800000e+02	3.000000e+02	9.459190e-01	1.149850e-02	1.149850e-02
3.000000e+02	3.200000e+02	9.556500e-01	1.664110e-02	1.664110e-02
3.200000e+02	3.400000e+02	9.385100e-01	2.165780e-02	2.165780e-02
3.400000e+02	3.600000e+02	9.994890e-01	3.180500e-02	3.180500e-02
3.600000e+02	3.800000e+02	9.099440e-01	3.872250e-02	3.872250e-02
3.800000e+02	4.000000e+02	9.100200e-01	5.190910e-02	5.190910e-02
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.000000	5.000000	0	0
5.000000	10.000000	0	0
10.000000	15.000000	0	0
15.000000	20.000000	0	0
20.000000	25.000000	0	0
25.000000	30.000000	0	0
30.000000	35.000000	0.832285	0.007086
35.000000	40.000000	0.857380	0.011260
40.000000	50.000000	0.818878	0.013085
50.000000	60.000000	0.808861	0.005621
60.000000	70.000000	0.814811	0.009451
70.000000	80.000000	0.842836	0.014763
80.000000	90.000000	0.848091	0.002986
90.000000	100.000000	0.861300	0.004184
100.000000	110.000000	0.871794	0.005790
110.000000	120.000000	0.881727	0.007914
120.000000	130.000000	0.897020	0.011076
130.000000	140.000000	0.908833	0.002632
140.000000	150.000000	0.916599	0.003251
150.000000	160.000000	0.926458	0.004102
160.000000	170.000000	0.935354	0.005254
170.000000	180.000000	0.952162	0.006483
180.000000	190.000000	0.947124	0.002675
190.000000	200.000000	0.958056	0.003215
200.000000	220.000000	0.963287	0.002960
220.000000	240.000000	0.976285	0.004238
240.000000	260.000000	0.990116	0.006067
260.000000	280.000000	0.985271	0.008390
280.000000	300.000000	0.988861	0.011994
300.000000	320.000000	0.968506	0.017114
320.000000	340.000000	0.925647	0.020345
340.000000	360.000000	1.015060	0.032083
360.000000	380.000000	0.963989	0.043909
380.000000	400.000000	0.969236	0.056521
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.000000	5.000000	0	0
5.000000	10.000000	0	0
10.000000	15.000000	0	0
15.000000	20.000000	0	0
20.000000	25.000000	0	0
25.000000	30.000000	0	0
30.000000	35.000000	0.629985	0.007422
35.000000	40.000000	0.630538	0.011196
40.000000	50.000000	0.639111	0.013806
50.000000	60.000000	0.644323	0.006308
60.000000	70.000000	0.656161	0.010300
70.000000	80.000000	0.654482	0.016584
80.000000	90.000000	0.696363	0.003186
90.000000	100.000000	0.723504	0.004663
100.000000	110.000000	0.728482	0.006568
110.000000	120.000000	0.762291	0.009198
120.000000	130.000000	0.751878	0.012341
130.000000	140.000000	0.776922	0.002783
140.000000	150.000000	0.777338	0.003500
150.000000	160.000000	0.791091	0.004493
160.000000	170.000000	0.800514	0.005592
170.000000	180.000000	0.817730	0.007229
180.000000	190.000000	0.815914	0.002829
190.000000	200.000000	0.819569	0.003398
200.000000	220.000000	0.823892	0.003144
220.000000	240.000000	0.833900	0.004566
240.000000	260.000000	0.841494	0.006646
260.000000	280.000000	0.838580	0.009061
280.000000	300.000000	0.870402	0.013326
300.000000	320.000000	0.847409	0.017680
320.000000	340.000000	0.861370	0.024282
340.000000	360.000000	0.883763	0.034702
360.000000	380.000000	0.865689	0.044288
380.000000	400.000000	0.795403	0.064830
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.000000	5.000000	0	0
5.000000	10.000000	0	0
10.000000	15.000000	0	0
15.000000	20.000000	0	0
20.000000	25.000000	0	0
25.000000	30.000000	0	0
30.000000	35.000000	0.735765	0.006576
35.000000	40.000000	0.728100	0.010248
40.000000	50.000000	0.711632	0.012271
50.000000	60.000000	0.718358	0.005815
60.000000	70.000000	0.722543	0.009857
70.000000	80.000000	0.747666	0.015505
80.000000	90.000000	0.774492	0.003026
90.000000	100.000000	0.782567	0.004347
100.000000	110.000000	0.797647	0.006156
110.000000	120.000000	0.814955	0.008303
120.000000	130.000000	0.825082	0.011034
130.000000	140.000000	0.824395	0.002571
140.000000	150.000000	0.828288	0.003204
150.000000	160.000000	0.833632	0.004070
160.000000	170.000000	0.835854	0.005092
170.000000	180.000000	0.847331	0.006337
180.000000	190.000000	0.854679	0.002610
190.000000	200.000000	0.852029	0.003086
200.000000	220.000000	0.860742	0.002841
220.000000	240.000000	0.865219	0.004043
240.000000	260.000000	0.874507	0.005671
260.000000	280.000000	0.875516	0.007781
280.000000	300.000000	0.870322	0.010820
300.000000	320.000000	0.880601	0.014693
320.000000	340.000000	0.878986	0.020252
340.000000	360.000000	0.842782	0.024891
360.000000	380.000000	0.900393	0.036044
380.000000	400.000000	0.843702	0.047599
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.000000	5.000000	0.144700	0.000300
5.000000	10.000000	0.295292	0.000709
10.000000	15.000000	0.501776	0.001790
15.000000	20.000000	0.624295	0.004063
20.000000	25.000000	0.659639	0.008672
25.000000	30.000000	0.682856	0.017906
30.000000	35.000000	0.662409	0.005426
35.000000	40.000000	0.642870	0.008587
40.000000	50.000000	0.644930	0.010720
50.000000	60.000000	0.676919	0.005149
60.000000	70.000000	0.678418	0.009125
70.000000	80.000000	0.703398	0.015123
80.000000	90.000000	0.714739	0.002914
90.000000	100.000000	0.729725	0.004173
100.000000	110.000000	0.721605	0.005647
110.000000	120.000000	0.724767	0.007761
120.000000	130.000000	0.734338	0.010393
130.000000	140.000000	0.741582	0.002545
140.000000	150.000000	0.750767	0.003226
150.000000	160.000000	0.756641	0.004070
160.000000	170.000000	0.760606	0.005075
170.000000	180.000000	0.768246	0.006397
180.000000	190.000000	0.755562	0.002577
190.000000	200.000000	0.760162	0.003093
200.000000	220.000000	0.762499	0.002834
220.000000	240.000000	0.766586	0.004051
240.000000	260.000000	0.759936	0.005648
260.000000	280.000000	0.771723	0.007823
280.000000	300.000000	0.757266	0.010569
300.000000	320.000000	0.757716	0.015211
320.000000	340.000000	0.739699	0.020641
340.000000	360.000000	0.724029	0.027557
360.000000	380.000000	0.714727	0.034093
380.000000	400.000000	0.739787	0.051427
# END HISTOGRAM



==> figs-misc-cdf2008leadjet/d03-x01-y01.dat <==
# BEGIN PLOT
Title=TransMIN Particle Density -- Leading Jet Analysis
XLabel=$p_T(\text{jet 1})$
Legend=1
LegendYPos=0.50
LegendXPos=0.60
YMax=0.55
LogY=0
DrawOnly=../ref/CDF_2008_LEADINGJETS.aida ../fhwatl/out.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_LEADINGJETS.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_LEADINGJETS.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.121900	0.062700
5.000000	10.000000	0.192400	0.070900
10.000000	15.000000	0.353300	0.125900
15.000000	20.000000	0.461300	0.140900
20.000000	25.000000	0.457900	0.135100
25.000000	30.000000	0.439700	0.031400
30.000000	35.000000	0.404700	0.024600
35.000000	40.000000	0.377900	0.020900
40.000000	50.000000	0.368800	0.024900
50.000000	60.000000	0.359600	0.029700
60.000000	70.000000	0.354100	0.030900
70.000000	80.000000	0.349600	0.033800
80.000000	90.000000	0.348900	0.035200
90.000000	100.000000	0.347800	0.035400
100.000000	110.000000	0.348900	0.034100
110.000000	120.000000	0.348100	0.031600
120.000000	130.000000	0.344000	0.031500
130.000000	140.000000	0.350200	0.032300
140.000000	150.000000	0.348500	0.031100
150.000000	160.000000	0.346900	0.028600
160.000000	170.000000	0.345800	0.029900
170.000000	180.000000	0.345500	0.029100
180.000000	190.000000	0.341900	0.030100
190.000000	200.000000	0.342600	0.026000
200.000000	220.000000	0.336300	0.027100
220.000000	240.000000	0.337600	0.033100
240.000000	260.000000	0.318300	0.039800
260.000000	280.000000	0.331800	0.029100
280.000000	300.000000	0.317700	0.035300
300.000000	320.000000	0.316000	0.040600
320.000000	340.000000	0.311800	0.036400
340.000000	360.000000	0.295200	0.034000
360.000000	380.000000	0.220100	0.055400
380.000000	400.000000	0.235700	0.064800
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhwatl/out.aida
LineWidth=1pt
LineColor=orange
LineStyle=dashed
Title=Fortran Herwig (Atlas)
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	2.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	3.500000e+01	4.400720e-01	6.345510e-03	6.345510e-03
3.500000e+01	4.000000e+01	4.660210e-01	1.101700e-02	1.101700e-02
4.000000e+01	5.000000e+01	4.513020e-01	1.231110e-02	1.231110e-02
5.000000e+01	6.000000e+01	3.983720e-01	4.831090e-03	4.831090e-03
6.000000e+01	7.000000e+01	3.941030e-01	8.208610e-03	8.208610e-03
7.000000e+01	8.000000e+01	3.969250e-01	1.281600e-02	1.281600e-02
8.000000e+01	9.000000e+01	3.952710e-01	2.315470e-03	2.315470e-03
9.000000e+01	1.000000e+02	3.956610e-01	3.291740e-03	3.291740e-03
1.000000e+02	1.100000e+02	3.986820e-01	4.465510e-03	4.465510e-03
1.100000e+02	1.200000e+02	4.090580e-01	6.291690e-03	6.291690e-03
1.200000e+02	1.300000e+02	4.040500e-01	8.414930e-03	8.414930e-03
1.300000e+02	1.400000e+02	4.131180e-01	1.909810e-03	1.909810e-03
1.400000e+02	1.500000e+02	4.154900e-01	2.388240e-03	2.388240e-03
1.500000e+02	1.600000e+02	4.169000e-01	3.021090e-03	3.021090e-03
1.600000e+02	1.700000e+02	4.184110e-01	3.747160e-03	3.747160e-03
1.700000e+02	1.800000e+02	4.251960e-01	4.696640e-03	4.696640e-03
1.800000e+02	1.900000e+02	4.185630e-01	1.872270e-03	1.872270e-03
1.900000e+02	2.000000e+02	4.249610e-01	2.250720e-03	2.250720e-03
2.000000e+02	2.200000e+02	4.266510e-01	2.051670e-03	2.051670e-03
2.200000e+02	2.400000e+02	4.377840e-01	2.965570e-03	2.965570e-03
2.400000e+02	2.600000e+02	4.333430e-01	4.123680e-03	4.123680e-03
2.600000e+02	2.800000e+02	4.267990e-01	5.649540e-03	5.649540e-03
2.800000e+02	3.000000e+02	4.415060e-01	8.128780e-03	8.128780e-03
3.000000e+02	3.200000e+02	4.485030e-01	1.188800e-02	1.188800e-02
3.200000e+02	3.400000e+02	4.135320e-01	1.396710e-02	1.396710e-02
3.400000e+02	3.600000e+02	4.677430e-01	2.139720e-02	2.139720e-02
3.600000e+02	3.800000e+02	4.519050e-01	2.832100e-02	2.832100e-02
3.800000e+02	4.000000e+02	4.475250e-01	3.694290e-02	3.694290e-02
# END HISTOGRAM


# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.000000	5.000000	0	0
5.000000	10.000000	0	0
10.000000	15.000000	0	0
15.000000	20.000000	0	0
20.000000	25.000000	0	0
25.000000	30.000000	0	0
30.000000	35.000000	0.477311	0.006065
35.000000	40.000000	0.492222	0.009661
40.000000	50.000000	0.455003	0.011091
50.000000	60.000000	0.434196	0.004551
60.000000	70.000000	0.434264	0.007598
70.000000	80.000000	0.442143	0.011722
80.000000	90.000000	0.443389	0.002346
90.000000	100.000000	0.447538	0.003240
100.000000	110.000000	0.449743	0.004441
110.000000	120.000000	0.447165	0.006095
120.000000	130.000000	0.451893	0.008249
130.000000	140.000000	0.457619	0.001967
140.000000	150.000000	0.462723	0.002450
150.000000	160.000000	0.467164	0.003047
160.000000	170.000000	0.466120	0.003862
170.000000	180.000000	0.477436	0.004782
180.000000	190.000000	0.467683	0.001948
190.000000	200.000000	0.471975	0.002340
200.000000	220.000000	0.471889	0.002121
220.000000	240.000000	0.480675	0.003068
240.000000	260.000000	0.484066	0.004332
260.000000	280.000000	0.482312	0.006073
280.000000	300.000000	0.480672	0.008465
300.000000	320.000000	0.453420	0.011975
320.000000	340.000000	0.439243	0.014509
340.000000	360.000000	0.479242	0.021739
360.000000	380.000000	0.443360	0.030059
380.000000	400.000000	0.472100	0.038047
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.000000	5.000000	0	0
5.000000	10.000000	0	0
10.000000	15.000000	0	0
15.000000	20.000000	0	0
20.000000	25.000000	0	0
25.000000	30.000000	0	0
30.000000	35.000000	0.309539	0.005828
35.000000	40.000000	0.304776	0.008939
40.000000	50.000000	0.308110	0.010808
50.000000	60.000000	0.294336	0.004622
60.000000	70.000000	0.300794	0.007556
70.000000	80.000000	0.288105	0.012342
80.000000	90.000000	0.309789	0.002295
90.000000	100.000000	0.321229	0.003312
100.000000	110.000000	0.319900	0.004664
110.000000	120.000000	0.339919	0.006478
120.000000	130.000000	0.320709	0.008575
130.000000	140.000000	0.335856	0.001922
140.000000	150.000000	0.330744	0.002383
150.000000	160.000000	0.339508	0.003075
160.000000	170.000000	0.339690	0.003819
170.000000	180.000000	0.349744	0.004878
180.000000	190.000000	0.339832	0.001886
190.000000	200.000000	0.341030	0.002250
200.000000	220.000000	0.341968	0.002068
220.000000	240.000000	0.339279	0.002954
240.000000	260.000000	0.337274	0.004268
260.000000	280.000000	0.334943	0.005820
280.000000	300.000000	0.344772	0.008485
300.000000	320.000000	0.330763	0.011377
320.000000	340.000000	0.340405	0.015495
340.000000	360.000000	0.335778	0.019701
360.000000	380.000000	0.354688	0.026988
380.000000	400.000000	0.287818	0.038686
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.000000	5.000000	0	0
5.000000	10.000000	0	0
10.000000	15.000000	0	0
15.000000	20.000000	0	0
20.000000	25.000000	0	0
25.000000	30.000000	0	0
30.000000	35.000000	0.392335	0.005433
35.000000	40.000000	0.384258	0.008396
40.000000	50.000000	0.360857	0.009933
50.000000	60.000000	0.359889	0.004574
60.000000	70.000000	0.351447	0.007605
70.000000	80.000000	0.361448	0.011782
80.000000	90.000000	0.379402	0.002330
90.000000	100.000000	0.373506	0.003270
100.000000	110.000000	0.387123	0.004689
110.000000	120.000000	0.397867	0.006234
120.000000	130.000000	0.401953	0.008172
130.000000	140.000000	0.386642	0.001875
140.000000	150.000000	0.387631	0.002326
150.000000	160.000000	0.388885	0.002932
160.000000	170.000000	0.388799	0.003646
170.000000	180.000000	0.397770	0.004563
180.000000	190.000000	0.390805	0.001829
190.000000	200.000000	0.387254	0.002161
200.000000	220.000000	0.390834	0.001985
220.000000	240.000000	0.391924	0.002786
240.000000	260.000000	0.384670	0.003810
260.000000	280.000000	0.389059	0.005288
280.000000	300.000000	0.376722	0.007231
300.000000	320.000000	0.396418	0.010024
320.000000	340.000000	0.381778	0.013280
340.000000	360.000000	0.374523	0.016948
360.000000	380.000000	0.372726	0.020589
380.000000	400.000000	0.368950	0.030490
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.000000	5.000000	0.037700	0.000203
5.000000	10.000000	0.113789	0.000545
10.000000	15.000000	0.237649	0.001482
15.000000	20.000000	0.318879	0.003439
20.000000	25.000000	0.343896	0.007408
25.000000	30.000000	0.337483	0.014658
30.000000	35.000000	0.326497	0.004438
35.000000	40.000000	0.319213	0.006919
40.000000	50.000000	0.297862	0.008109
50.000000	60.000000	0.320418	0.003973
60.000000	70.000000	0.320107	0.007029
70.000000	80.000000	0.314474	0.011086
80.000000	90.000000	0.323545	0.002129
90.000000	100.000000	0.326930	0.003042
100.000000	110.000000	0.319346	0.004066
110.000000	120.000000	0.311021	0.005324
120.000000	130.000000	0.314301	0.007185
130.000000	140.000000	0.319946	0.001778
140.000000	150.000000	0.321232	0.002241
150.000000	160.000000	0.323220	0.002811
160.000000	170.000000	0.322241	0.003443
170.000000	180.000000	0.324557	0.004349
180.000000	190.000000	0.312621	0.001731
190.000000	200.000000	0.312864	0.002067
200.000000	220.000000	0.310190	0.001866
220.000000	240.000000	0.308635	0.002641
240.000000	260.000000	0.301791	0.003667
260.000000	280.000000	0.303066	0.004963
280.000000	300.000000	0.285981	0.006555
300.000000	320.000000	0.288056	0.009321
320.000000	340.000000	0.279552	0.012299
340.000000	360.000000	0.238442	0.014475
360.000000	380.000000	0.282361	0.025246
380.000000	400.000000	0.294405	0.031404
# END HISTOGRAM



==> figs-misc-cdf2008leadjet/d07-x01-y01.dat <==
# BEGIN PLOT
Title=TransMIN pT Sum Density -- Leading Jet Analysis
XLabel=$p_T^\text{j1}$
XLabel=$p_T(\text{jet 1})$
Legend=1
LegendXPos=0.72
LegendYPos=0.48
LogY=0
DrawOnly=../ref/CDF_2008_LEADINGJETS.aida ../fhwatl/out.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_LEADINGJETS.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_LEADINGJETS.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.092600	0.082600
5.000000	10.000000	0.157100	0.069500
10.000000	15.000000	0.322600	0.118400
15.000000	20.000000	0.411200	0.178300
20.000000	25.000000	0.444300	0.123300
25.000000	30.000000	0.444200	0.037200
30.000000	35.000000	0.411700	0.039000
35.000000	40.000000	0.375100	0.012500
40.000000	50.000000	0.366800	0.006900
50.000000	60.000000	0.362300	0.019400
60.000000	70.000000	0.363800	0.026700
70.000000	80.000000	0.358800	0.033000
80.000000	90.000000	0.363600	0.034900
90.000000	100.000000	0.369100	0.034400
100.000000	110.000000	0.371400	0.033100
110.000000	120.000000	0.374800	0.030600
120.000000	130.000000	0.372900	0.026900
130.000000	140.000000	0.384600	0.026600
140.000000	150.000000	0.386700	0.024700
150.000000	160.000000	0.387400	0.020800
160.000000	170.000000	0.389900	0.021000
170.000000	180.000000	0.390500	0.018400
180.000000	190.000000	0.389700	0.021000
190.000000	200.000000	0.393700	0.016600
200.000000	220.000000	0.389700	0.018600
220.000000	240.000000	0.390000	0.023300
240.000000	260.000000	0.360600	0.029600
260.000000	280.000000	0.395800	0.027300
280.000000	300.000000	0.372400	0.032800
300.000000	320.000000	0.409600	0.051300
320.000000	340.000000	0.346900	0.047800
340.000000	360.000000	0.305200	0.052400
360.000000	380.000000	0.240700	0.071200
380.000000	400.000000	0.272300	0.115200
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhwatl/out.aida
LineWidth=1pt
LineColor=orange
LineStyle=dashed
Title=Fortran Herwig (Atlas)
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	2.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	3.500000e+01	3.552420e-01	5.705060e-03	5.705060e-03
3.500000e+01	4.000000e+01	3.884130e-01	1.023860e-02	1.023860e-02
4.000000e+01	5.000000e+01	3.814980e-01	1.188610e-02	1.188610e-02
5.000000e+01	6.000000e+01	3.390900e-01	5.194650e-03	5.194650e-03
6.000000e+01	7.000000e+01	3.424570e-01	9.711300e-03	9.711300e-03
7.000000e+01	8.000000e+01	3.422050e-01	1.479370e-02	1.479370e-02
8.000000e+01	9.000000e+01	3.505180e-01	2.852850e-03	2.852850e-03
9.000000e+01	1.000000e+02	3.583760e-01	4.460590e-03	4.460590e-03
1.000000e+02	1.100000e+02	3.670710e-01	6.701210e-03	6.701210e-03
1.100000e+02	1.200000e+02	3.756440e-01	8.541780e-03	8.541780e-03
1.200000e+02	1.300000e+02	3.703180e-01	1.167430e-02	1.167430e-02
1.300000e+02	1.400000e+02	3.873370e-01	2.893410e-03	2.893410e-03
1.400000e+02	1.500000e+02	3.901190e-01	3.535920e-03	3.535920e-03
1.500000e+02	1.600000e+02	3.980400e-01	4.893640e-03	4.893640e-03
1.600000e+02	1.700000e+02	3.994300e-01	6.077030e-03	6.077030e-03
1.700000e+02	1.800000e+02	4.064380e-01	7.254370e-03	7.254370e-03
1.800000e+02	1.900000e+02	4.001250e-01	2.872030e-03	2.872030e-03
1.900000e+02	2.000000e+02	4.099910e-01	3.681490e-03	3.681490e-03
2.000000e+02	2.200000e+02	4.133760e-01	3.377260e-03	3.377260e-03
2.200000e+02	2.400000e+02	4.312340e-01	5.303170e-03	5.303170e-03
2.400000e+02	2.600000e+02	4.252820e-01	7.268530e-03	7.268530e-03
2.600000e+02	2.800000e+02	4.097160e-01	8.828840e-03	8.828840e-03
2.800000e+02	3.000000e+02	4.393700e-01	1.502350e-02	1.502350e-02
3.000000e+02	3.200000e+02	4.680360e-01	2.555730e-02	2.555730e-02
3.200000e+02	3.400000e+02	3.834270e-01	1.931000e-02	1.931000e-02
3.400000e+02	3.600000e+02	4.668690e-01	4.138700e-02	4.138700e-02
3.600000e+02	3.800000e+02	4.144530e-01	4.036830e-02	4.036830e-02
3.800000e+02	4.000000e+02	4.142050e-01	4.741230e-02	4.741230e-02
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.000000	5.000000	0	0
5.000000	10.000000	0	0
10.000000	15.000000	0	0
15.000000	20.000000	0	0
20.000000	25.000000	0	0
25.000000	30.000000	0	0
30.000000	35.000000	0.383468	0.005573
35.000000	40.000000	0.401298	0.009189
40.000000	50.000000	0.376427	0.010766
50.000000	60.000000	0.361599	0.004586
60.000000	70.000000	0.370678	0.008487
70.000000	80.000000	0.388560	0.014658
80.000000	90.000000	0.389899	0.002938
90.000000	100.000000	0.393744	0.003915
100.000000	110.000000	0.402836	0.005635
110.000000	120.000000	0.406051	0.007938
120.000000	130.000000	0.417125	0.011707
130.000000	140.000000	0.420776	0.002855
140.000000	150.000000	0.427120	0.003563
150.000000	160.000000	0.433642	0.004450
160.000000	170.000000	0.447617	0.006906
170.000000	180.000000	0.453500	0.007819
180.000000	190.000000	0.441536	0.003059
190.000000	200.000000	0.447360	0.003586
200.000000	220.000000	0.447031	0.003353
220.000000	240.000000	0.458598	0.004948
240.000000	260.000000	0.464658	0.006793
260.000000	280.000000	0.470444	0.010595
280.000000	300.000000	0.470223	0.014439
300.000000	320.000000	0.443060	0.023057
320.000000	340.000000	0.405782	0.019459
340.000000	360.000000	0.490070	0.045026
360.000000	380.000000	0.490917	0.063605
380.000000	400.000000	0.390116	0.034822
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.000000	5.000000	0	0
5.000000	10.000000	0	0
10.000000	15.000000	0	0
15.000000	20.000000	0	0
20.000000	25.000000	0	0
25.000000	30.000000	0	0
30.000000	35.000000	0.263749	0.005856
35.000000	40.000000	0.258711	0.009237
40.000000	50.000000	0.283519	0.013982
50.000000	60.000000	0.273514	0.005993
60.000000	70.000000	0.273834	0.009913
70.000000	80.000000	0.277951	0.015813
80.000000	90.000000	0.300407	0.003243
90.000000	100.000000	0.318768	0.005049
100.000000	110.000000	0.319925	0.007175
110.000000	120.000000	0.345057	0.010109
120.000000	130.000000	0.340510	0.016878
130.000000	140.000000	0.353836	0.003313
140.000000	150.000000	0.348041	0.004086
150.000000	160.000000	0.366605	0.005499
160.000000	170.000000	0.365306	0.006782
170.000000	180.000000	0.379715	0.008839
180.000000	190.000000	0.367966	0.003475
190.000000	200.000000	0.370679	0.004124
200.000000	220.000000	0.371596	0.003940
220.000000	240.000000	0.376009	0.005923
240.000000	260.000000	0.379776	0.008564
260.000000	280.000000	0.369521	0.011478
280.000000	300.000000	0.392391	0.017514
300.000000	320.000000	0.363092	0.022551
320.000000	340.000000	0.355095	0.022969
340.000000	360.000000	0.357289	0.031972
360.000000	380.000000	0.345377	0.038280
380.000000	400.000000	0.452590	0.148777
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.000000	5.000000	0	0
5.000000	10.000000	0	0
10.000000	15.000000	0	0
15.000000	20.000000	0	0
20.000000	25.000000	0	0
25.000000	30.000000	0	0
30.000000	35.000000	0.327087	0.005096
35.000000	40.000000	0.319656	0.007957
40.000000	50.000000	0.314042	0.010792
50.000000	60.000000	0.309647	0.004703
60.000000	70.000000	0.308381	0.008346
70.000000	80.000000	0.323931	0.012504
80.000000	90.000000	0.348648	0.002906
90.000000	100.000000	0.344456	0.004139
100.000000	110.000000	0.362815	0.006177
110.000000	120.000000	0.377799	0.008518
120.000000	130.000000	0.379008	0.011562
130.000000	140.000000	0.370609	0.002586
140.000000	150.000000	0.372342	0.003234
150.000000	160.000000	0.374174	0.004204
160.000000	170.000000	0.383331	0.005487
170.000000	180.000000	0.389348	0.006523
180.000000	190.000000	0.386208	0.002763
190.000000	200.000000	0.385180	0.003409
200.000000	220.000000	0.388779	0.003185
220.000000	240.000000	0.398810	0.005186
240.000000	260.000000	0.384907	0.005844
260.000000	280.000000	0.391261	0.008630
280.000000	300.000000	0.388619	0.012884
300.000000	320.000000	0.414205	0.020198
320.000000	340.000000	0.385761	0.021060
340.000000	360.000000	0.386906	0.039609
360.000000	380.000000	0.406947	0.040058
380.000000	400.000000	0.388841	0.047536
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.000000	5.000000	0.025424	0.000142
5.000000	10.000000	0.088650	0.000464
10.000000	15.000000	0.206487	0.001443
15.000000	20.000000	0.289447	0.003548
20.000000	25.000000	0.320311	0.008045
25.000000	30.000000	0.316796	0.015717
30.000000	35.000000	0.320057	0.005255
35.000000	40.000000	0.310366	0.008327
40.000000	50.000000	0.290048	0.009504
50.000000	60.000000	0.321017	0.004984
60.000000	70.000000	0.325988	0.009855
70.000000	80.000000	0.315972	0.015427
80.000000	90.000000	0.339126	0.003201
90.000000	100.000000	0.350462	0.004726
100.000000	110.000000	0.341257	0.006682
110.000000	120.000000	0.333085	0.008965
120.000000	130.000000	0.333759	0.010792
130.000000	140.000000	0.355364	0.003180
140.000000	150.000000	0.359505	0.004177
150.000000	160.000000	0.365132	0.005206
160.000000	170.000000	0.364386	0.006909
170.000000	180.000000	0.380732	0.009604
180.000000	190.000000	0.358297	0.003663
190.000000	200.000000	0.354841	0.004162
200.000000	220.000000	0.350538	0.003750
220.000000	240.000000	0.352401	0.005599
240.000000	260.000000	0.344568	0.007464
260.000000	280.000000	0.332079	0.008475
280.000000	300.000000	0.314999	0.010653
300.000000	320.000000	0.329294	0.018157
320.000000	340.000000	0.310365	0.026019
340.000000	360.000000	0.236910	0.018244
360.000000	380.000000	0.304683	0.042309
380.000000	400.000000	0.299437	0.044306
# END HISTOGRAM



==> figs-misc-cdf2008leadjet/d09-x01-y01.dat <==
# BEGIN PLOT
Title=Transverse pT Average -- Leading Jet Analysis
XLabel=$p_T^\text{j1}$
XLabel=$p_T(\text{jet 1})$
Legend=1
LegendXPos=0.9
LegendYPos=0.45
LogY=0
YMin=0.62
DrawOnly=../ref/CDF_2008_LEADINGJETS.aida  ../fhwatl/out.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_LEADINGJETS.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_LEADINGJETS.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.847300	0.046500
5.000000	10.000000	0.889100	0.043800
10.000000	15.000000	0.962100	0.021700
15.000000	20.000000	1.008600	0.040400
20.000000	25.000000	1.036700	0.040100
25.000000	30.000000	1.044500	0.037500
30.000000	35.000000	1.098100	0.050100
35.000000	40.000000	1.090000	0.032800
40.000000	50.000000	1.107700	0.030000
50.000000	60.000000	1.136200	0.027000
60.000000	70.000000	1.161300	0.027200
70.000000	80.000000	1.183500	0.029100
80.000000	90.000000	1.208400	0.028900
90.000000	100.000000	1.231800	0.033400
100.000000	110.000000	1.247400	0.032800
110.000000	120.000000	1.268200	0.032400
120.000000	130.000000	1.283300	0.036100
130.000000	140.000000	1.300400	0.037700
140.000000	150.000000	1.316000	0.037600
150.000000	160.000000	1.332500	0.038500
160.000000	170.000000	1.344000	0.039300
170.000000	180.000000	1.360500	0.038800
180.000000	190.000000	1.372200	0.042200
190.000000	200.000000	1.377500	0.042200
200.000000	220.000000	1.396300	0.044800
220.000000	240.000000	1.411200	0.038000
240.000000	260.000000	1.400900	0.051300
260.000000	280.000000	1.440100	0.041400
280.000000	300.000000	1.451100	0.039800
300.000000	320.000000	1.488900	0.090600
320.000000	340.000000	1.533100	0.069100
340.000000	360.000000	1.267300	0.060500
360.000000	380.000000	1.385000	0.075200
380.000000	400.000000	1.458600	0.211100
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhwatl/out.aida
LineWidth=1pt
LineColor=orange
LineStyle=dashed
Title=Fortran Herwig (Atlas)
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	2.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	3.500000e+01	9.026620e-01	4.774030e-03	4.774030e-03
3.500000e+01	4.000000e+01	9.184190e-01	7.254040e-03	7.254040e-03
4.000000e+01	5.000000e+01	9.456170e-01	1.022070e-02	1.022070e-02
5.000000e+01	6.000000e+01	9.620100e-01	4.868230e-03	4.868230e-03
6.000000e+01	7.000000e+01	1.001090e+00	9.204850e-03	9.204850e-03
7.000000e+01	8.000000e+01	1.029920e+00	1.488030e-02	1.488030e-02
8.000000e+01	9.000000e+01	1.035120e+00	2.942970e-03	2.942970e-03
9.000000e+01	1.000000e+02	1.059440e+00	4.905330e-03	4.905330e-03
1.000000e+02	1.100000e+02	1.067320e+00	6.147880e-03	6.147880e-03
1.100000e+02	1.200000e+02	1.098450e+00	9.000370e-03	9.000370e-03
1.200000e+02	1.300000e+02	1.108540e+00	1.223090e-02	1.223090e-02
1.300000e+02	1.400000e+02	1.121450e+00	2.908470e-03	2.908470e-03
1.400000e+02	1.500000e+02	1.134430e+00	3.763650e-03	3.763650e-03
1.500000e+02	1.600000e+02	1.145120e+00	4.852700e-03	4.852700e-03
1.600000e+02	1.700000e+02	1.160460e+00	6.273530e-03	6.273530e-03
1.700000e+02	1.800000e+02	1.154550e+00	7.482670e-03	7.482670e-03
1.800000e+02	1.900000e+02	1.182080e+00	3.147050e-03	3.147050e-03
1.900000e+02	2.000000e+02	1.180340e+00	3.669510e-03	3.669510e-03
2.000000e+02	2.200000e+02	1.190760e+00	3.604610e-03	3.604610e-03
2.200000e+02	2.400000e+02	1.211470e+00	5.087120e-03	5.087120e-03
2.400000e+02	2.600000e+02	1.221240e+00	7.473420e-03	7.473420e-03
2.600000e+02	2.800000e+02	1.221590e+00	1.039320e-02	1.039320e-02
2.800000e+02	3.000000e+02	1.231800e+00	1.419850e-02	1.419850e-02
3.000000e+02	3.200000e+02	1.248240e+00	1.904250e-02	1.904250e-02
3.200000e+02	3.400000e+02	1.218520e+00	2.548250e-02	2.548250e-02
3.400000e+02	3.600000e+02	1.279290e+00	3.610160e-02	3.610160e-02
3.600000e+02	3.800000e+02	1.166730e+00	4.435230e-02	4.435230e-02
3.800000e+02	4.000000e+02	1.247200e+00	7.176190e-02	7.176190e-02
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.000000	5.000000	0	0
5.000000	10.000000	0	0
10.000000	15.000000	0	0
15.000000	20.000000	0	0
20.000000	25.000000	0	0
25.000000	30.000000	0	0
30.000000	35.000000	0.897056	0.004387
35.000000	40.000000	0.911859	0.007260
40.000000	50.000000	0.927073	0.008223
50.000000	60.000000	0.961864	0.004609
60.000000	70.000000	0.982312	0.007534
70.000000	80.000000	0.998473	0.011675
80.000000	90.000000	1.024250	0.002684
90.000000	100.000000	1.048380	0.004144
100.000000	110.000000	1.059690	0.005690
110.000000	120.000000	1.075560	0.008462
120.000000	130.000000	1.070770	0.009874
130.000000	140.000000	1.107580	0.002745
140.000000	150.000000	1.114960	0.003416
150.000000	160.000000	1.121000	0.004425
160.000000	170.000000	1.137640	0.005606
170.000000	180.000000	1.151740	0.007046
180.000000	190.000000	1.156530	0.003022
190.000000	200.000000	1.169000	0.003607
200.000000	220.000000	1.177640	0.003420
220.000000	240.000000	1.180080	0.004796
240.000000	260.000000	1.198030	0.007217
260.000000	280.000000	1.198550	0.009820
280.000000	300.000000	1.225360	0.015237
300.000000	320.000000	1.208270	0.020282
320.000000	340.000000	1.215430	0.030891
340.000000	360.000000	1.307310	0.042505
360.000000	380.000000	1.269490	0.055052
380.000000	400.000000	1.139920	0.049349
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.000000	5.000000	0	0
5.000000	10.000000	0	0
10.000000	15.000000	0	0
15.000000	20.000000	0	0
20.000000	25.000000	0	0
25.000000	30.000000	0	0
30.000000	35.000000	0.951277	0.007142
35.000000	40.000000	0.954798	0.009782
40.000000	50.000000	1.000050	0.013502
50.000000	60.000000	1.034290	0.006523
60.000000	70.000000	1.070640	0.012074
70.000000	80.000000	1.067280	0.019593
80.000000	90.000000	1.114530	0.003633
90.000000	100.000000	1.136850	0.005285
100.000000	110.000000	1.156630	0.007881
110.000000	120.000000	1.177000	0.010593
120.000000	130.000000	1.193650	0.014349
130.000000	140.000000	1.224790	0.003428
140.000000	150.000000	1.237290	0.004555
150.000000	160.000000	1.245170	0.005793
160.000000	170.000000	1.252300	0.007331
170.000000	180.000000	1.275710	0.009864
180.000000	190.000000	1.289630	0.003967
190.000000	200.000000	1.296880	0.004566
200.000000	220.000000	1.289780	0.004210
220.000000	240.000000	1.309160	0.006096
240.000000	260.000000	1.341960	0.009762
260.000000	280.000000	1.363100	0.015954
280.000000	300.000000	1.344940	0.017364
300.000000	320.000000	1.354360	0.022575
320.000000	340.000000	1.386010	0.039193
340.000000	360.000000	1.350770	0.042254
360.000000	380.000000	1.342250	0.061948
380.000000	400.000000	1.306380	0.078625
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.000000	5.000000	0	0
5.000000	10.000000	0	0
10.000000	15.000000	0	0
15.000000	20.000000	0	0
20.000000	25.000000	0	0
25.000000	30.000000	0	0
30.000000	35.000000	0.922081	0.004447
35.000000	40.000000	0.949661	0.007583
40.000000	50.000000	0.969685	0.009617
50.000000	60.000000	0.995504	0.005260
60.000000	70.000000	1.024960	0.009885
70.000000	80.000000	1.053760	0.014071
80.000000	90.000000	1.076330	0.002989
90.000000	100.000000	1.096440	0.004402
100.000000	110.000000	1.122280	0.006399
110.000000	120.000000	1.149100	0.009100
120.000000	130.000000	1.128180	0.012157
130.000000	140.000000	1.171010	0.002888
140.000000	150.000000	1.180420	0.003937
150.000000	160.000000	1.180790	0.004632
160.000000	170.000000	1.198370	0.005966
170.000000	180.000000	1.218620	0.007888
180.000000	190.000000	1.228110	0.003097
190.000000	200.000000	1.233680	0.003821
200.000000	220.000000	1.243820	0.003598
220.000000	240.000000	1.251660	0.005092
240.000000	260.000000	1.268440	0.007541
260.000000	280.000000	1.276910	0.010491
280.000000	300.000000	1.277550	0.013610
300.000000	320.000000	1.273730	0.018634
320.000000	340.000000	1.306750	0.025868
340.000000	360.000000	1.298200	0.034589
360.000000	380.000000	1.355400	0.047143
380.000000	400.000000	1.315150	0.064358
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.000000	5.000000	0.748541	0.000525
5.000000	10.000000	0.843878	0.000860
10.000000	15.000000	0.930489	0.001592
15.000000	20.000000	0.975045	0.003113
20.000000	25.000000	1.005090	0.007025
25.000000	30.000000	0.995972	0.012825
30.000000	35.000000	1.033190	0.004697
35.000000	40.000000	1.053700	0.009431
40.000000	50.000000	1.042330	0.009386
50.000000	60.000000	1.101740	0.005264
60.000000	70.000000	1.121360	0.010010
70.000000	80.000000	1.133810	0.014646
80.000000	90.000000	1.185780	0.003604
90.000000	100.000000	1.207830	0.005547
100.000000	110.000000	1.218610	0.007537
110.000000	120.000000	1.220560	0.010223
120.000000	130.000000	1.249180	0.013888
130.000000	140.000000	1.265410	0.003576
140.000000	150.000000	1.279630	0.004749
150.000000	160.000000	1.297550	0.005831
160.000000	170.000000	1.318250	0.009457
170.000000	180.000000	1.342630	0.010047
180.000000	190.000000	1.315860	0.003845
190.000000	200.000000	1.324950	0.004756
200.000000	220.000000	1.340670	0.004500
220.000000	240.000000	1.349580	0.006522
240.000000	260.000000	1.376360	0.010094
260.000000	280.000000	1.391670	0.014040
280.000000	300.000000	1.389690	0.018076
300.000000	320.000000	1.435490	0.027752
320.000000	340.000000	1.465150	0.053804
340.000000	360.000000	1.431500	0.051955
360.000000	380.000000	1.504510	0.104058
380.000000	400.000000	1.413680	0.089419
# END HISTOGRAM



==> figs-misc-cdf2008note/d01-x01-y01.dat <==
# BEGIN PLOT
Title=Toward Region Particle Density -- Drell Yan
XLabel=$p_T(Z) / \text{GeV}$
Legend=1
LegendXPos=0.5
LogY=0
YMin=0.25
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../fhwatl/out.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.394497	0.036894
5.000000	10.000000	0.410879	0.040925
10.000000	15.000000	0.418955	0.041376
15.000000	20.000000	0.437691	0.038758
20.000000	25.000000	0.443163	0.042726
25.000000	30.000000	0.461998	0.038099
30.000000	35.000000	0.477200	0.049888
35.000000	40.000000	0.474845	0.040970
40.000000	45.000000	0.503003	0.039115
45.000000	50.000000	0.488912	0.063972
50.000000	55.000000	0.531948	0.077630
55.000000	60.000000	0.497831	0.054962
60.000000	65.000000	0.563499	0.070858
65.000000	70.000000	0.519012	0.096435
70.000000	75.000000	0.460939	0.126092
75.000000	80.000000	0.539187	0.087076
80.000000	85.000000	0.589533	0.099774
85.000000	90.000000	0.572404	0.087589
90.000000	95.000000	0.622034	0.116974
95.000000	100.000000	0.470167	0.160005
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhwatl/out.aida
LineWidth=1pt
LineColor=orange
LineStyle=dashed
Title=Fortran Herwig (Atlas)
0.000000e+00	5.000000e+00	3.939390e-01	3.479180e-03	3.479180e-03
5.000000e+00	1.000000e+01	4.111040e-01	3.886050e-03	3.886050e-03
1.000000e+01	1.500000e+01	4.252570e-01	5.227530e-03	5.227530e-03
1.500000e+01	2.000000e+01	4.242730e-01	6.671340e-03	6.671340e-03
2.000000e+01	2.500000e+01	4.243770e-01	8.235410e-03	8.235410e-03
2.500000e+01	3.000000e+01	4.537720e-01	1.101990e-02	1.101990e-02
3.000000e+01	3.500000e+01	4.362520e-01	1.280230e-02	1.280230e-02
3.500000e+01	4.000000e+01	4.452530e-01	1.444100e-02	1.444100e-02
4.000000e+01	4.500000e+01	4.276660e-01	1.650980e-02	1.650980e-02
4.500000e+01	5.000000e+01	4.576780e-01	1.952280e-02	1.952280e-02
5.000000e+01	5.500000e+01	4.485450e-01	2.385040e-02	2.385040e-02
5.500000e+01	6.000000e+01	5.131070e-01	2.777530e-02	2.777530e-02
6.000000e+01	6.500000e+01	4.714100e-01	2.919140e-02	2.919140e-02
6.500000e+01	7.000000e+01	4.507980e-01	3.774160e-02	3.774160e-02
7.000000e+01	7.500000e+01	4.889110e-01	4.349360e-02	4.349360e-02
7.500000e+01	8.000000e+01	4.844350e-01	4.859120e-02	4.859120e-02
8.000000e+01	8.500000e+01	4.687310e-01	5.908820e-02	5.908820e-02
8.500000e+01	9.000000e+01	4.859910e-01	7.324560e-02	7.324560e-02
9.000000e+01	9.500000e+01	4.400170e-01	6.863100e-02	6.863100e-02
9.500000e+01	1.000000e+02	4.774650e-01	7.617400e-02	7.617400e-02
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.000000	5.000000	0.442119	0.003575
5.000000	10.000000	0.448533	0.003881
10.000000	15.000000	0.469682	0.005296
15.000000	20.000000	0.475209	0.006899
20.000000	25.000000	0.480024	0.009038
25.000000	30.000000	0.459439	0.009792
30.000000	35.000000	0.485817	0.012187
35.000000	40.000000	0.489838	0.014160
40.000000	45.000000	0.514834	0.017785
45.000000	50.000000	0.537235	0.019997
50.000000	55.000000	0.531387	0.024106
55.000000	60.000000	0.531151	0.027345
60.000000	65.000000	0.493607	0.029233
65.000000	70.000000	0.486901	0.030161
70.000000	75.000000	0.461467	0.034149
75.000000	80.000000	0.550776	0.046497
80.000000	85.000000	0.489054	0.044116
85.000000	90.000000	0.582274	0.066295
90.000000	95.000000	0.572958	0.081286
95.000000	100.000000	0.591857	0.076554
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.000000	5.000000	0.304052	0.001603
5.000000	10.000000	0.304278	0.001801
10.000000	15.000000	0.308846	0.002561
15.000000	20.000000	0.315696	0.003481
20.000000	25.000000	0.321412	0.004544
25.000000	30.000000	0.321040	0.005413
30.000000	35.000000	0.329862	0.006726
35.000000	40.000000	0.331256	0.008375
40.000000	45.000000	0.327639	0.009190
45.000000	50.000000	0.348905	0.011554
50.000000	55.000000	0.348901	0.013650
55.000000	60.000000	0.352169	0.015874
60.000000	65.000000	0.373099	0.016773
65.000000	70.000000	0.373944	0.020365
70.000000	75.000000	0.355038	0.022027
75.000000	80.000000	0.368529	0.025416
80.000000	85.000000	0.353019	0.026581
85.000000	90.000000	0.416972	0.039600
90.000000	95.000000	0.396993	0.037558
95.000000	100.000000	0.331798	0.031897
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.000000	5.000000	0.187704	0.000990
5.000000	10.000000	0.343155	0.001424
10.000000	15.000000	0.402625	0.002076
15.000000	20.000000	0.416143	0.002776
20.000000	25.000000	0.420115	0.003588
25.000000	30.000000	0.446585	0.004707
30.000000	35.000000	0.463219	0.005902
35.000000	40.000000	0.464750	0.006783
40.000000	45.000000	0.460231	0.007709
45.000000	50.000000	0.480566	0.008845
50.000000	55.000000	0.481175	0.009878
55.000000	60.000000	0.460907	0.011279
60.000000	65.000000	0.481708	0.013209
65.000000	70.000000	0.493514	0.015360
70.000000	75.000000	0.508614	0.017310
75.000000	80.000000	0.499439	0.020016
80.000000	85.000000	0.496170	0.020746
85.000000	90.000000	0.474108	0.023145
90.000000	95.000000	0.461549	0.026236
95.000000	100.000000	0.605518	0.044025
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.000000	5.000000	0.424342	0.001322
5.000000	10.000000	0.426665	0.001511
10.000000	15.000000	0.432123	0.002110
15.000000	20.000000	0.437920	0.002847
20.000000	25.000000	0.443113	0.003706
25.000000	30.000000	0.447796	0.004610
30.000000	35.000000	0.451675	0.005692
35.000000	40.000000	0.469678	0.006942
40.000000	45.000000	0.460703	0.007940
45.000000	50.000000	0.478793	0.009402
50.000000	55.000000	0.496113	0.011523
55.000000	60.000000	0.471844	0.013165
60.000000	65.000000	0.511256	0.015905
65.000000	70.000000	0.496717	0.017559
70.000000	75.000000	0.553368	0.023254
75.000000	80.000000	0.517644	0.021680
80.000000	85.000000	0.499799	0.025513
85.000000	90.000000	0.566911	0.033747
90.000000	95.000000	0.505108	0.033703
95.000000	100.000000	0.536912	0.038975
# END HISTOGRAM



==> figs-misc-cdf2008note/d02-x01-y01.dat <==
# BEGIN PLOT
Title=Transverse Region Particle Density -- Drell Yan
XLabel=$p_T(Z) / \text{GeV}$
Legend=1
LegendXPos=0.5
LogY=0
YMin=0.25
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../fhwatl/out.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.429884	0.038157
5.000000	10.000000	0.464533	0.037487
10.000000	15.000000	0.496781	0.035923
15.000000	20.000000	0.516205	0.041102
20.000000	25.000000	0.544145	0.039504
25.000000	30.000000	0.578553	0.040471
30.000000	35.000000	0.576329	0.039492
35.000000	40.000000	0.582738	0.046551
40.000000	45.000000	0.611854	0.044120
45.000000	50.000000	0.595556	0.053481
50.000000	55.000000	0.657754	0.066325
55.000000	60.000000	0.618262	0.058964
60.000000	65.000000	0.696817	0.071029
65.000000	70.000000	0.684587	0.110465
70.000000	75.000000	0.625926	0.091369
75.000000	80.000000	0.724213	0.082703
80.000000	85.000000	0.731066	0.168224
85.000000	90.000000	0.627164	0.098195
90.000000	95.000000	0.632667	0.108149
95.000000	100.000000	0.714989	0.121684
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhwatl/out.aida
LineWidth=1pt
LineColor=orange
LineStyle=dashed
Title=Fortran Herwig (Atlas)
0.000000e+00	5.000000e+00	4.253560e-01	3.637650e-03	3.637650e-03
5.000000e+00	1.000000e+01	4.567470e-01	4.042210e-03	4.042210e-03
1.000000e+01	1.500000e+01	4.964580e-01	5.774510e-03	5.774510e-03
1.500000e+01	2.000000e+01	4.948100e-01	7.310770e-03	7.310770e-03
2.000000e+01	2.500000e+01	5.207390e-01	9.408230e-03	9.408230e-03
2.500000e+01	3.000000e+01	5.335100e-01	1.213680e-02	1.213680e-02
3.000000e+01	3.500000e+01	5.379440e-01	1.352150e-02	1.352150e-02
3.500000e+01	4.000000e+01	5.188150e-01	1.573870e-02	1.573870e-02
4.000000e+01	4.500000e+01	5.523140e-01	2.101950e-02	2.101950e-02
4.500000e+01	5.000000e+01	5.699470e-01	2.413200e-02	2.413200e-02
5.000000e+01	5.500000e+01	5.704630e-01	2.836470e-02	2.836470e-02
5.500000e+01	6.000000e+01	5.581630e-01	2.867790e-02	2.867790e-02
6.000000e+01	6.500000e+01	5.821270e-01	3.791020e-02	3.791020e-02
6.500000e+01	7.000000e+01	5.803230e-01	4.196110e-02	4.196110e-02
7.000000e+01	7.500000e+01	6.213580e-01	4.797590e-02	4.797590e-02
7.500000e+01	8.000000e+01	5.750490e-01	4.774100e-02	4.774100e-02
8.000000e+01	8.500000e+01	6.608810e-01	7.540270e-02	7.540270e-02
8.500000e+01	9.000000e+01	5.542000e-01	7.097270e-02	7.097270e-02
9.000000e+01	9.500000e+01	6.178960e-01	1.121100e-01	1.121100e-01
9.500000e+01	1.000000e+02	6.794690e-01	9.688370e-02	9.688370e-02
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.000000	5.000000	0.469542	0.003768
5.000000	10.000000	0.504669	0.004262
10.000000	15.000000	0.524397	0.005611
15.000000	20.000000	0.540188	0.007453
20.000000	25.000000	0.543621	0.009217
25.000000	30.000000	0.572727	0.011629
30.000000	35.000000	0.588716	0.014235
35.000000	40.000000	0.570767	0.015574
40.000000	45.000000	0.563763	0.018743
45.000000	50.000000	0.599103	0.021717
50.000000	55.000000	0.611579	0.027723
55.000000	60.000000	0.657371	0.031224
60.000000	65.000000	0.620195	0.038456
65.000000	70.000000	0.637878	0.041362
70.000000	75.000000	0.634979	0.038889
75.000000	80.000000	0.650405	0.062914
80.000000	85.000000	0.688384	0.065820
85.000000	90.000000	0.730754	0.072271
90.000000	95.000000	0.636620	0.068721
95.000000	100.000000	0.696303	0.084355
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.000000	5.000000	0.326591	0.001653
5.000000	10.000000	0.351071	0.001921
10.000000	15.000000	0.369266	0.002739
15.000000	20.000000	0.385572	0.003837
20.000000	25.000000	0.389463	0.004880
25.000000	30.000000	0.393936	0.006093
30.000000	35.000000	0.404466	0.007604
35.000000	40.000000	0.401015	0.008652
40.000000	45.000000	0.428909	0.010615
45.000000	50.000000	0.425770	0.012573
50.000000	55.000000	0.432498	0.014297
55.000000	60.000000	0.438020	0.016930
60.000000	65.000000	0.438846	0.019546
65.000000	70.000000	0.428028	0.020117
70.000000	75.000000	0.468005	0.025557
75.000000	80.000000	0.520730	0.033049
80.000000	85.000000	0.504555	0.032520
85.000000	90.000000	0.505551	0.035563
90.000000	95.000000	0.468076	0.041471
95.000000	100.000000	0.544903	0.044940
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.000000	5.000000	0.207720	0.001034
5.000000	10.000000	0.389993	0.001506
10.000000	15.000000	0.465137	0.002218
15.000000	20.000000	0.498319	0.003041
20.000000	25.000000	0.507240	0.003983
25.000000	30.000000	0.537531	0.005271
30.000000	35.000000	0.549392	0.006436
35.000000	40.000000	0.565141	0.007641
40.000000	45.000000	0.587884	0.009349
45.000000	50.000000	0.605225	0.010647
50.000000	55.000000	0.608257	0.012008
55.000000	60.000000	0.604948	0.013397
60.000000	65.000000	0.633320	0.016634
65.000000	70.000000	0.629933	0.017766
70.000000	75.000000	0.640995	0.019901
75.000000	80.000000	0.654344	0.024997
80.000000	85.000000	0.617914	0.024129
85.000000	90.000000	0.660395	0.028807
90.000000	95.000000	0.669675	0.034743
95.000000	100.000000	0.662145	0.035050
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.000000	5.000000	0.444113	0.001352
5.000000	10.000000	0.477687	0.001605
10.000000	15.000000	0.505119	0.002306
15.000000	20.000000	0.529110	0.003157
20.000000	25.000000	0.545614	0.004168
25.000000	30.000000	0.568016	0.005314
30.000000	35.000000	0.584475	0.006725
35.000000	40.000000	0.585750	0.007936
40.000000	45.000000	0.594569	0.009409
45.000000	50.000000	0.596167	0.011125
50.000000	55.000000	0.596094	0.012394
55.000000	60.000000	0.577791	0.014405
60.000000	65.000000	0.640943	0.018793
65.000000	70.000000	0.615178	0.020230
70.000000	75.000000	0.633365	0.023142
75.000000	80.000000	0.636230	0.026324
80.000000	85.000000	0.625866	0.027623
85.000000	90.000000	0.662026	0.033863
90.000000	95.000000	0.588873	0.032618
95.000000	100.000000	0.602021	0.038185
# END HISTOGRAM



==> figs-misc-cdf2008note/d07-x01-y01.dat <==
# BEGIN PLOT
Title=Toward Region $p_T$ Sum Density -- Drell Yan
XLabel=$p_T(Z) / \text{GeV}$
Legend=1
LegendXPos=0.5
LogY=0
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../fhwatl/out.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.393518	0.034510
5.000000	10.000000	0.420491	0.037838
10.000000	15.000000	0.441382	0.037244
15.000000	20.000000	0.466674	0.042250
20.000000	25.000000	0.488703	0.046940
25.000000	30.000000	0.521995	0.034412
30.000000	35.000000	0.558309	0.051983
35.000000	40.000000	0.556142	0.069268
40.000000	45.000000	0.624332	0.062531
45.000000	50.000000	0.579718	0.076768
50.000000	55.000000	0.661404	0.128346
55.000000	60.000000	0.598869	0.074299
60.000000	65.000000	0.757249	0.141355
65.000000	70.000000	0.625478	0.128585
70.000000	75.000000	0.649719	0.178431
75.000000	80.000000	0.734957	0.177753
80.000000	85.000000	0.738952	0.185608
85.000000	90.000000	0.791880	0.210908
90.000000	95.000000	0.895497	0.234016
95.000000	100.000000	0.728358	0.356800
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhwatl/out.aida
LineWidth=1pt
LineColor=orange
LineStyle=dashed
Title=Fortran Herwig (Atlas)
0.000000e+00	5.000000e+00	3.283250e-01	3.274410e-03	3.274410e-03
5.000000e+00	1.000000e+01	3.437870e-01	3.714860e-03	3.714860e-03
1.000000e+01	1.500000e+01	3.681470e-01	5.430640e-03	5.430640e-03
1.500000e+01	2.000000e+01	3.731740e-01	7.049280e-03	7.049280e-03
2.000000e+01	2.500000e+01	3.697920e-01	8.528020e-03	8.528020e-03
2.500000e+01	3.000000e+01	3.977570e-01	1.113670e-02	1.113670e-02
3.000000e+01	3.500000e+01	3.933230e-01	1.459590e-02	1.459590e-02
3.500000e+01	4.000000e+01	4.066950e-01	1.715350e-02	1.715350e-02
4.000000e+01	4.500000e+01	3.922340e-01	2.494970e-02	2.494970e-02
4.500000e+01	5.000000e+01	4.221260e-01	2.445540e-02	2.445540e-02
5.000000e+01	5.500000e+01	4.205650e-01	3.580910e-02	3.580910e-02
5.500000e+01	6.000000e+01	4.803250e-01	3.184480e-02	3.184480e-02
6.000000e+01	6.500000e+01	4.123140e-01	2.948470e-02	2.948470e-02
6.500000e+01	7.000000e+01	4.300150e-01	4.380030e-02	4.380030e-02
7.000000e+01	7.500000e+01	4.612540e-01	5.690780e-02	5.690780e-02
7.500000e+01	8.000000e+01	6.090360e-01	1.090510e-01	1.090510e-01
8.000000e+01	8.500000e+01	4.627950e-01	1.011920e-01	1.011920e-01
8.500000e+01	9.000000e+01	5.383860e-01	1.668790e-01	1.668790e-01
9.000000e+01	9.500000e+01	3.968780e-01	6.918510e-02	6.918510e-02
9.500000e+01	1.000000e+02	4.220970e-01	7.395960e-02	7.395960e-02
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.000000	5.000000	0.362032	0.003274
5.000000	10.000000	0.372118	0.003650
10.000000	15.000000	0.397698	0.005290
15.000000	20.000000	0.405617	0.007015
20.000000	25.000000	0.424103	0.010526
25.000000	30.000000	0.401023	0.010255
30.000000	35.000000	0.422021	0.014954
35.000000	40.000000	0.436640	0.017889
40.000000	45.000000	0.471359	0.022854
45.000000	50.000000	0.508544	0.030499
50.000000	55.000000	0.498155	0.034072
55.000000	60.000000	0.490068	0.033880
60.000000	65.000000	0.426569	0.030973
65.000000	70.000000	0.451437	0.035869
70.000000	75.000000	0.388141	0.031280
75.000000	80.000000	0.621433	0.121418
80.000000	85.000000	0.471297	0.056867
85.000000	90.000000	0.617494	0.112971
90.000000	95.000000	0.653150	0.168516
95.000000	100.000000	0.452931	0.060945
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.000000	5.000000	0.266325	0.001594
5.000000	10.000000	0.272039	0.001844
10.000000	15.000000	0.282381	0.002743
15.000000	20.000000	0.291885	0.003719
20.000000	25.000000	0.298730	0.005086
25.000000	30.000000	0.297124	0.005933
30.000000	35.000000	0.310120	0.007841
35.000000	40.000000	0.321415	0.010322
40.000000	45.000000	0.312488	0.010948
45.000000	50.000000	0.341807	0.015611
50.000000	55.000000	0.351621	0.019617
55.000000	60.000000	0.352697	0.022249
60.000000	65.000000	0.362997	0.020585
65.000000	70.000000	0.399070	0.028986
70.000000	75.000000	0.332144	0.023863
75.000000	80.000000	0.385688	0.038981
80.000000	85.000000	0.341369	0.031804
85.000000	90.000000	0.486043	0.071249
90.000000	95.000000	0.411900	0.056113
95.000000	100.000000	0.341035	0.040873
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.000000	5.000000	0.162232	0.000994
5.000000	10.000000	0.305857	0.001523
10.000000	15.000000	0.369913	0.002399
15.000000	20.000000	0.389494	0.003251
20.000000	25.000000	0.405848	0.004859
25.000000	30.000000	0.440614	0.006453
30.000000	35.000000	0.471172	0.009224
35.000000	40.000000	0.485095	0.012670
40.000000	45.000000	0.480803	0.012449
45.000000	50.000000	0.504237	0.014403
50.000000	55.000000	0.523504	0.022475
55.000000	60.000000	0.499357	0.019006
60.000000	65.000000	0.529619	0.029692
65.000000	70.000000	0.581092	0.045355
70.000000	75.000000	0.585582	0.034351
75.000000	80.000000	0.546258	0.033807
80.000000	85.000000	0.588354	0.045264
85.000000	90.000000	0.489664	0.031833
90.000000	95.000000	0.518943	0.056043
95.000000	100.000000	0.786812	0.120576
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.000000	5.000000	0.445002	0.001633
5.000000	10.000000	0.448146	0.001896
10.000000	15.000000	0.455639	0.002681
15.000000	20.000000	0.469210	0.003807
20.000000	25.000000	0.482210	0.005177
25.000000	30.000000	0.487219	0.006339
30.000000	35.000000	0.501978	0.008608
35.000000	40.000000	0.533787	0.010649
40.000000	45.000000	0.526519	0.012643
45.000000	50.000000	0.544837	0.014507
50.000000	55.000000	0.583732	0.019111
55.000000	60.000000	0.556226	0.023679
60.000000	65.000000	0.615981	0.029328
65.000000	70.000000	0.579471	0.027667
70.000000	75.000000	0.780747	0.058827
75.000000	80.000000	0.637961	0.060727
80.000000	85.000000	0.610348	0.046939
85.000000	90.000000	0.884562	0.091231
90.000000	95.000000	0.706554	0.082559
95.000000	100.000000	0.836920	0.105684
# END HISTOGRAM



==> figs-misc-cdf2008note/d08-x01-y01.dat <==
# BEGIN PLOT
Title=Transverse Region $p_T$ Sum Density -- Drell Yan
XLabel=$p_T(Z) / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../fhwatl/out.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.435353	0.033201
5.000000	10.000000	0.476574	0.035259
10.000000	15.000000	0.539774	0.032616
15.000000	20.000000	0.585860	0.035985
20.000000	25.000000	0.635768	0.040039
25.000000	30.000000	0.726045	0.044749
30.000000	35.000000	0.728270	0.058797
35.000000	40.000000	0.758152	0.075726
40.000000	45.000000	0.816635	0.081684
45.000000	50.000000	0.826132	0.105806
50.000000	55.000000	0.918274	0.143548
55.000000	60.000000	0.912018	0.141009
60.000000	65.000000	1.003324	0.134020
65.000000	70.000000	1.109576	0.186670
70.000000	75.000000	1.118531	0.318298
75.000000	80.000000	1.184121	0.223088
80.000000	85.000000	1.355219	0.486744
85.000000	90.000000	1.005107	0.340244
90.000000	95.000000	0.899535	0.201231
95.000000	100.000000	1.228571	0.360561
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhwatl/out.aida
LineWidth=1pt
LineColor=orange
LineStyle=dashed
Title=Fortran Herwig (Atlas)
0.000000e+00	5.000000e+00	3.575200e-01	3.524060e-03	3.524060e-03
5.000000e+00	1.000000e+01	3.965830e-01	4.112700e-03	4.112700e-03
1.000000e+01	1.500000e+01	4.497570e-01	6.901010e-03	6.901010e-03
1.500000e+01	2.000000e+01	4.550170e-01	8.627890e-03	8.627890e-03
2.000000e+01	2.500000e+01	4.955850e-01	1.259950e-02	1.259950e-02
2.500000e+01	3.000000e+01	5.070870e-01	1.526860e-02	1.526860e-02
3.000000e+01	3.500000e+01	5.449420e-01	2.272940e-02	2.272940e-02
3.500000e+01	4.000000e+01	5.162320e-01	2.372650e-02	2.372650e-02
4.000000e+01	4.500000e+01	6.220640e-01	4.140240e-02	4.140240e-02
4.500000e+01	5.000000e+01	6.285430e-01	4.009100e-02	4.009100e-02
5.000000e+01	5.500000e+01	6.295520e-01	6.020830e-02	6.020830e-02
5.500000e+01	6.000000e+01	6.157650e-01	5.985330e-02	5.985330e-02
6.000000e+01	6.500000e+01	6.204490e-01	6.661860e-02	6.661860e-02
6.500000e+01	7.000000e+01	6.684380e-01	1.075520e-01	1.075520e-01
7.000000e+01	7.500000e+01	7.888780e-01	1.440390e-01	1.440390e-01
7.500000e+01	8.000000e+01	6.060140e-01	7.528420e-02	7.528420e-02
8.000000e+01	8.500000e+01	7.708530e-01	1.349810e-01	1.349810e-01
8.500000e+01	9.000000e+01	5.518710e-01	8.696420e-02	8.696420e-02
9.000000e+01	9.500000e+01	7.939150e-01	2.289390e-01	2.289390e-01
9.500000e+01	1.000000e+02	8.571520e-01	1.682640e-01	1.682640e-01
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.000000	5.000000	0.387938	0.003524
5.000000	10.000000	0.430364	0.004267
10.000000	15.000000	0.459428	0.005843
15.000000	20.000000	0.496772	0.008880
20.000000	25.000000	0.504198	0.010899
25.000000	30.000000	0.568138	0.018665
30.000000	35.000000	0.581479	0.024449
35.000000	40.000000	0.595918	0.027682
40.000000	45.000000	0.567545	0.028641
45.000000	50.000000	0.628192	0.045809
50.000000	55.000000	0.630549	0.049637
55.000000	60.000000	0.739809	0.066992
60.000000	65.000000	0.639679	0.064088
65.000000	70.000000	0.752942	0.086059
70.000000	75.000000	0.764008	0.096263
75.000000	80.000000	0.965762	0.198460
80.000000	85.000000	1.016050	0.221392
85.000000	90.000000	1.121320	0.308535
90.000000	95.000000	0.661897	0.096137
95.000000	100.000000	0.832601	0.205226
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.000000	5.000000	0.288178	0.001674
5.000000	10.000000	0.319338	0.002061
10.000000	15.000000	0.350171	0.003212
15.000000	20.000000	0.376159	0.004676
20.000000	25.000000	0.387548	0.006260
25.000000	30.000000	0.400206	0.008340
30.000000	35.000000	0.401065	0.009594
35.000000	40.000000	0.421269	0.011947
40.000000	45.000000	0.457095	0.016466
45.000000	50.000000	0.430711	0.017109
50.000000	55.000000	0.456026	0.020726
55.000000	60.000000	0.479559	0.031882
60.000000	65.000000	0.492449	0.032631
65.000000	70.000000	0.472840	0.029707
70.000000	75.000000	0.542632	0.052969
75.000000	80.000000	0.574636	0.048791
80.000000	85.000000	0.533877	0.041481
85.000000	90.000000	0.617928	0.072719
90.000000	95.000000	0.535108	0.067997
95.000000	100.000000	0.779504	0.119209
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.000000	5.000000	0.183275	0.001104
5.000000	10.000000	0.359594	0.001744
10.000000	15.000000	0.447937	0.002876
15.000000	20.000000	0.500022	0.004523
20.000000	25.000000	0.531205	0.006816
25.000000	30.000000	0.600478	0.010650
30.000000	35.000000	0.633767	0.014305
35.000000	40.000000	0.666354	0.016805
40.000000	45.000000	0.707483	0.019623
45.000000	50.000000	0.769002	0.025036
50.000000	55.000000	0.745183	0.026316
55.000000	60.000000	0.768516	0.032935
60.000000	65.000000	0.879342	0.061059
65.000000	70.000000	0.815381	0.038926
70.000000	75.000000	0.813822	0.046376
75.000000	80.000000	0.917962	0.070449
80.000000	85.000000	0.799008	0.056683
85.000000	90.000000	0.909325	0.076986
90.000000	95.000000	0.920035	0.091139
95.000000	100.000000	0.975456	0.112979
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.000000	5.000000	0.465338	0.001724
5.000000	10.000000	0.505855	0.002110
10.000000	15.000000	0.549909	0.003334
15.000000	20.000000	0.596780	0.004917
20.000000	25.000000	0.633896	0.006873
25.000000	30.000000	0.671885	0.009095
30.000000	35.000000	0.709065	0.012229
35.000000	40.000000	0.735991	0.016696
40.000000	45.000000	0.744887	0.017312
45.000000	50.000000	0.747561	0.022263
50.000000	55.000000	0.745920	0.024811
55.000000	60.000000	0.746571	0.031335
60.000000	65.000000	0.876677	0.043237
65.000000	70.000000	0.822225	0.047492
70.000000	75.000000	0.886972	0.077337
75.000000	80.000000	0.872096	0.063940
80.000000	85.000000	0.869852	0.068851
85.000000	90.000000	0.895609	0.073259
90.000000	95.000000	0.782786	0.072145
95.000000	100.000000	0.943273	0.121854
# END HISTOGRAM



==> figs-misc-cdf2008note/d13-x01-y01.dat <==
# BEGIN PLOT
Title=Toward Region $p_T$ Average -- Drell Yan
XLabel=$p_T(Z) / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
YMin=0.71
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.962479	0.009494
5.000000	10.000000	0.983285	0.012364
10.000000	15.000000	1.003831	0.015091
15.000000	20.000000	1.017353	0.023568
20.000000	25.000000	1.025372	0.023243
25.000000	30.000000	1.050930	0.026503
30.000000	35.000000	1.061525	0.042759
35.000000	40.000000	1.052937	0.042902
40.000000	45.000000	1.119506	0.061264
45.000000	50.000000	1.065805	0.079399
50.000000	55.000000	1.049046	0.059243
55.000000	60.000000	1.033265	0.055307
60.000000	65.000000	1.180433	0.136818
65.000000	70.000000	1.029608	0.074460
70.000000	75.000000	1.163404	0.135485
75.000000	80.000000	1.250588	0.180895
80.000000	85.000000	1.099546	0.114660
85.000000	90.000000	1.237109	0.245494
90.000000	95.000000	1.226441	0.171063
95.000000	100.000000	1.230726	0.234870
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.000000	5.000000	0.805563	0.002509
5.000000	10.000000	0.814737	0.002957
10.000000	15.000000	0.822280	0.003702
15.000000	20.000000	0.833719	0.005285
20.000000	25.000000	0.844255	0.007264
25.000000	30.000000	0.842712	0.008987
30.000000	35.000000	0.837815	0.010018
35.000000	40.000000	0.840309	0.011290
40.000000	45.000000	0.850245	0.014069
45.000000	50.000000	0.857028	0.019462
50.000000	55.000000	0.863464	0.022256
55.000000	60.000000	0.859547	0.020217
60.000000	65.000000	0.820582	0.023615
65.000000	70.000000	0.888517	0.032513
70.000000	75.000000	0.823350	0.024126
75.000000	80.000000	0.919694	0.053955
80.000000	85.000000	0.916623	0.061958
85.000000	90.000000	0.952707	0.105054
90.000000	95.000000	1.033700	0.175950
95.000000	100.000000	0.749076	0.028745
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.000000	5.000000	0.843632	0.001831
5.000000	10.000000	0.861425	0.002242
10.000000	15.000000	0.878121	0.003256
15.000000	20.000000	0.886538	0.004666
20.000000	25.000000	0.885607	0.005738
25.000000	30.000000	0.886358	0.006821
30.000000	35.000000	0.887427	0.008783
35.000000	40.000000	0.908479	0.011946
40.000000	45.000000	0.911012	0.014166
45.000000	50.000000	0.898776	0.013933
50.000000	55.000000	0.903108	0.016991
55.000000	60.000000	0.911126	0.017599
60.000000	65.000000	0.907088	0.021897
65.000000	70.000000	0.956553	0.028807
70.000000	75.000000	0.882065	0.022467
75.000000	80.000000	0.940740	0.033956
80.000000	85.000000	0.887040	0.027740
85.000000	90.000000	0.994668	0.056792
90.000000	95.000000	0.925781	0.050410
95.000000	100.000000	0.932705	0.041769
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.000000	5.000000	0.823551	0.001688
5.000000	10.000000	0.856402	0.001564
10.000000	15.000000	0.880194	0.002383
15.000000	20.000000	0.894338	0.003021
20.000000	25.000000	0.906215	0.004335
25.000000	30.000000	0.922504	0.006143
30.000000	35.000000	0.927399	0.006637
35.000000	40.000000	0.933144	0.008347
40.000000	45.000000	0.958031	0.010040
45.000000	50.000000	0.957608	0.012101
50.000000	55.000000	0.972243	0.019909
55.000000	60.000000	0.959794	0.014583
60.000000	65.000000	0.967146	0.016511
65.000000	70.000000	1.031980	0.047006
70.000000	75.000000	0.984286	0.023442
75.000000	80.000000	0.967742	0.021463
80.000000	85.000000	1.008060	0.030358
85.000000	90.000000	0.946212	0.024383
90.000000	95.000000	0.972416	0.037088
95.000000	100.000000	0.998705	0.034216
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.000000	5.000000	0.990030	0.001406
5.000000	10.000000	0.990052	0.001630
10.000000	15.000000	0.992517	0.002318
15.000000	20.000000	1.000860	0.003250
20.000000	25.000000	1.012070	0.004443
25.000000	30.000000	1.012520	0.005737
30.000000	35.000000	1.018350	0.006504
35.000000	40.000000	1.042920	0.008598
40.000000	45.000000	1.036670	0.009885
45.000000	50.000000	1.036980	0.010797
50.000000	55.000000	1.065440	0.014627
55.000000	60.000000	1.061300	0.015916
60.000000	65.000000	1.058640	0.018293
65.000000	70.000000	1.039570	0.018870
70.000000	75.000000	1.147900	0.032727
75.000000	80.000000	1.045960	0.031339
80.000000	85.000000	1.078420	0.029779
85.000000	90.000000	1.219790	0.049511
90.000000	95.000000	1.173580	0.057395
95.000000	100.000000	1.225750	0.059615
# END HISTOGRAM



==> figs-misc-cdf2008note/d14-x01-y01.dat <==
# BEGIN PLOT
Title=Transverse Region $p_T$ Average -- Drell Yan
XLabel=$p_T(Z) / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
YMin=0.71
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.968115	0.011853
5.000000	10.000000	0.980862	0.007551
10.000000	15.000000	1.027762	0.015244
15.000000	20.000000	1.057594	0.029479
20.000000	25.000000	1.083772	0.020892
25.000000	30.000000	1.119088	0.030729
30.000000	35.000000	1.127434	0.038913
35.000000	40.000000	1.148774	0.042751
40.000000	45.000000	1.141964	0.047243
45.000000	50.000000	1.172658	0.054550
50.000000	55.000000	1.202899	0.066749
55.000000	60.000000	1.239558	0.085639
60.000000	65.000000	1.230943	0.097713
65.000000	70.000000	1.354040	0.133989
70.000000	75.000000	1.438946	0.207718
75.000000	80.000000	1.352431	0.175030
80.000000	85.000000	1.360674	0.188000
85.000000	90.000000	1.270004	0.169970
90.000000	95.000000	1.229490	0.154037
95.000000	100.000000	1.302693	0.183910
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.000000	5.000000	0.809483	0.002487
5.000000	10.000000	0.829262	0.002971
10.000000	15.000000	0.853612	0.004553
15.000000	20.000000	0.881863	0.006558
20.000000	25.000000	0.889823	0.008800
25.000000	30.000000	0.904903	0.011449
30.000000	35.000000	0.902689	0.012639
35.000000	40.000000	0.942313	0.018364
40.000000	45.000000	0.934068	0.021079
45.000000	50.000000	0.923061	0.022446
50.000000	55.000000	0.934742	0.026991
55.000000	60.000000	0.999285	0.042642
60.000000	65.000000	0.953270	0.037231
65.000000	70.000000	0.968075	0.042553
70.000000	75.000000	1.064250	0.105959
75.000000	80.000000	1.089950	0.089971
80.000000	85.000000	1.124230	0.102484
85.000000	90.000000	1.089650	0.119752
90.000000	95.000000	1.036660	0.101374
95.000000	100.000000	0.950578	0.078908
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.000000	5.000000	0.850306	0.001821
5.000000	10.000000	0.871429	0.002102
10.000000	15.000000	0.900968	0.003333
15.000000	20.000000	0.921424	0.004948
20.000000	25.000000	0.932222	0.006239
25.000000	30.000000	0.948951	0.009200
30.000000	35.000000	0.933897	0.009953
35.000000	40.000000	0.989509	0.015046
40.000000	45.000000	0.957834	0.014589
45.000000	50.000000	0.916910	0.013054
50.000000	55.000000	0.985126	0.027387
55.000000	60.000000	0.961293	0.020740
60.000000	65.000000	0.980931	0.028282
65.000000	70.000000	1.005750	0.027404
70.000000	75.000000	1.070060	0.048525
75.000000	80.000000	1.031680	0.047121
80.000000	85.000000	1.013810	0.037186
85.000000	90.000000	1.061570	0.072463
90.000000	95.000000	1.026040	0.059667
95.000000	100.000000	1.136900	0.082392
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.000000	5.000000	0.837999	0.001645
5.000000	10.000000	0.882707	0.001634
10.000000	15.000000	0.912832	0.002283
15.000000	20.000000	0.939282	0.003370
20.000000	25.000000	0.955168	0.004777
25.000000	30.000000	1.000830	0.007013
30.000000	35.000000	1.015190	0.008449
35.000000	40.000000	1.025070	0.010317
40.000000	45.000000	1.035670	0.010778
45.000000	50.000000	1.085230	0.014865
50.000000	55.000000	1.053070	0.014174
55.000000	60.000000	1.073400	0.019651
60.000000	65.000000	1.109440	0.022481
65.000000	70.000000	1.108600	0.024843
70.000000	75.000000	1.081140	0.027433
75.000000	80.000000	1.146920	0.035514
80.000000	85.000000	1.075750	0.033094
85.000000	90.000000	1.132100	0.046878
90.000000	95.000000	1.108060	0.055798
95.000000	100.000000	1.179210	0.055241
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.000000	5.000000	0.982943	0.001345
5.000000	10.000000	0.990853	0.001560
10.000000	15.000000	1.010770	0.002362
15.000000	20.000000	1.035190	0.003462
20.000000	25.000000	1.057040	0.004540
25.000000	30.000000	1.064460	0.005831
30.000000	35.000000	1.087400	0.008831
35.000000	40.000000	1.096380	0.009318
40.000000	45.000000	1.112200	0.012478
45.000000	50.000000	1.094100	0.012309
50.000000	55.000000	1.103800	0.015620
55.000000	60.000000	1.132150	0.021606
60.000000	65.000000	1.163920	0.022445
65.000000	70.000000	1.115010	0.022275
70.000000	75.000000	1.169170	0.033899
75.000000	80.000000	1.142000	0.034028
80.000000	85.000000	1.176740	0.043945
85.000000	90.000000	1.150250	0.042400
90.000000	95.000000	1.167360	0.050602
95.000000	100.000000	1.231830	0.071241
# END HISTOGRAM



==> figs-misc-cdf2008note/d20-x01-y01.dat <==
# BEGIN PLOT
Title=$\langle p_T \rangle$ versus $N_\text{ch}$ -- Drell Yan
XLabel=$N_\text{ch}$
YLabel=$\langle p_T \rangle / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
YMin=0.71
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../fhwatl/out.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.500000	1.500000	0.962075	0.030396
1.500000	2.500000	0.981561	0.017133
2.500000	3.500000	1.038758	0.018983
3.500000	4.500000	1.091332	0.019794
4.500000	5.500000	1.132328	0.017321
5.500000	6.500000	1.153059	0.017643
6.500000	7.500000	1.199244	0.020209
7.500000	8.500000	1.234035	0.015650
8.500000	9.500000	1.261723	0.035583
9.500000	10.500000	1.282793	0.020606
10.500000	11.500000	1.307791	0.024686
11.500000	12.500000	1.351104	0.026124
12.500000	13.500000	1.365498	0.036576
13.500000	14.500000	1.366173	0.043261
14.500000	15.500000	1.393500	0.046936
15.500000	16.500000	1.423849	0.036398
16.500000	17.500000	1.467522	0.063385
17.500000	18.500000	1.507749	0.066635
18.500000	19.500000	1.521382	0.051084
19.500000	20.500000	1.542902	0.073169
20.500000	21.500000	1.620292	0.082402
21.500000	22.500000	1.606931	0.107066
22.500000	23.500000	1.604221	0.097319
23.500000	24.500000	1.703297	0.130266
24.500000	25.500000	1.643145	0.119900
25.500000	26.500000	1.748688	0.177755
26.500000	27.500000	1.753060	0.150570
27.500000	28.500000	1.855084	0.163995
28.500000	29.500000	1.885025	0.232097
29.500000	30.500000	2.123252	0.343358
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhwatl/out.aida
LineWidth=1pt
LineColor=orange
LineStyle=dashed
Title=Fortran Herwig (Atlas)
5.000000e-01	1.500000e+00	8.535450e-01	1.098350e-02	1.098350e-02
1.500000e+00	2.500000e+00	8.921600e-01	6.483040e-03	6.483040e-03
2.500000e+00	3.500000e+00	9.397050e-01	8.680270e-03	8.680270e-03
3.500000e+00	4.500000e+00	9.676920e-01	6.800540e-03	6.800540e-03
4.500000e+00	5.500000e+00	1.005820e+00	7.215780e-03	7.215780e-03
5.500000e+00	6.500000e+00	1.048200e+00	7.398010e-03	7.398010e-03
6.500000e+00	7.500000e+00	1.066120e+00	7.973420e-03	7.973420e-03
7.500000e+00	8.500000e+00	1.098460e+00	7.863350e-03	7.863350e-03
8.500000e+00	9.500000e+00	1.130130e+00	8.816780e-03	8.816780e-03
9.500000e+00	1.050000e+01	1.138960e+00	9.024460e-03	9.024460e-03
1.050000e+01	1.150000e+01	1.189050e+00	1.045600e-02	1.045600e-02
1.150000e+01	1.250000e+01	1.204150e+00	1.149420e-02	1.149420e-02
1.250000e+01	1.350000e+01	1.239150e+00	1.331590e-02	1.331590e-02
1.350000e+01	1.450000e+01	1.226580e+00	1.292350e-02	1.292350e-02
1.450000e+01	1.550000e+01	1.302730e+00	1.670990e-02	1.670990e-02
1.550000e+01	1.650000e+01	1.291850e+00	1.675210e-02	1.675210e-02
1.650000e+01	1.750000e+01	1.319610e+00	1.731980e-02	1.731980e-02
1.750000e+01	1.850000e+01	1.363810e+00	2.054350e-02	2.054350e-02
1.850000e+01	1.950000e+01	1.348520e+00	2.199640e-02	2.199640e-02
1.950000e+01	2.050000e+01	1.397890e+00	2.648960e-02	2.648960e-02
2.050000e+01	2.150000e+01	1.325630e+00	2.797600e-02	2.797600e-02
2.150000e+01	2.250000e+01	1.389000e+00	3.662800e-02	3.662800e-02
2.250000e+01	2.350000e+01	1.485930e+00	3.589570e-02	3.589570e-02
2.350000e+01	2.450000e+01	1.501780e+00	4.591910e-02	4.591910e-02
2.450000e+01	2.550000e+01	1.473540e+00	6.031260e-02	6.031260e-02
2.550000e+01	2.650000e+01	1.397590e+00	3.978600e-02	3.978600e-02
2.650000e+01	2.750000e+01	1.579310e+00	6.130870e-02	6.130870e-02
2.750000e+01	2.850000e+01	1.405170e+00	6.504160e-02	6.504160e-02
2.850000e+01	2.950000e+01	1.787070e+00	9.168230e-02	9.168230e-02
2.950000e+01	3.050000e+01	1.295910e+00	5.299380e-02	5.299380e-02
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.500000	1.500000	0.861933	0.014033
1.500000	2.500000	0.883917	0.008422
2.500000	3.500000	0.912090	0.005840
3.500000	4.500000	0.940125	0.005800
4.500000	5.500000	0.971835	0.006531
5.500000	6.500000	1.022430	0.006665
6.500000	7.500000	1.024720	0.006718
7.500000	8.500000	1.074530	0.007903
8.500000	9.500000	1.089250	0.007350
9.500000	10.500000	1.105200	0.009546
10.500000	11.500000	1.130470	0.009087
11.500000	12.500000	1.174070	0.011123
12.500000	13.500000	1.214520	0.011989
13.500000	14.500000	1.211810	0.012054
14.500000	15.500000	1.233530	0.014967
15.500000	16.500000	1.281180	0.015066
16.500000	17.500000	1.312740	0.017593
17.500000	18.500000	1.317460	0.022775
18.500000	19.500000	1.338590	0.022682
19.500000	20.500000	1.385670	0.025981
20.500000	21.500000	1.329700	0.028683
21.500000	22.500000	1.269010	0.023070
22.500000	23.500000	1.400350	0.041503
23.500000	24.500000	1.430230	0.038175
24.500000	25.500000	1.513010	0.058074
25.500000	26.500000	1.614000	0.057475
26.500000	27.500000	1.732090	0.099882
27.500000	28.500000	1.625400	0.097715
28.500000	29.500000	1.531760	0.059875
29.500000	30.500000	1.538980	0.060586
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.500000	1.500000	0.867704	0.004189
1.500000	2.500000	0.955223	0.004243
2.500000	3.500000	1.028930	0.004482
3.500000	4.500000	1.072910	0.004519
4.500000	5.500000	1.111400	0.004873
5.500000	6.500000	1.129860	0.004691
6.500000	7.500000	1.162980	0.005022
7.500000	8.500000	1.188750	0.005898
8.500000	9.500000	1.204980	0.005930
9.500000	10.500000	1.219070	0.006120
10.500000	11.500000	1.256500	0.006727
11.500000	12.500000	1.270050	0.007825
12.500000	13.500000	1.303600	0.008078
13.500000	14.500000	1.307330	0.008424
14.500000	15.500000	1.315120	0.009517
15.500000	16.500000	1.388490	0.011345
16.500000	17.500000	1.454970	0.013718
17.500000	18.500000	1.438540	0.013655
18.500000	19.500000	1.448860	0.015755
19.500000	20.500000	1.502380	0.018766
20.500000	21.500000	1.595550	0.024852
21.500000	22.500000	1.513190	0.020391
22.500000	23.500000	1.580450	0.026596
23.500000	24.500000	1.740250	0.033201
24.500000	25.500000	1.776320	0.038321
25.500000	26.500000	1.705630	0.033072
26.500000	27.500000	1.798060	0.045781
27.500000	28.500000	1.750960	0.044809
28.500000	29.500000	1.928520	0.057875
29.500000	30.500000	2.199180	0.091839
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.500000	1.500000	0.835935	0.002530
1.500000	2.500000	0.929241	0.002807
2.500000	3.500000	1.007560	0.003348
3.500000	4.500000	1.061890	0.003642
4.500000	5.500000	1.095060	0.003524
5.500000	6.500000	1.137980	0.003659
6.500000	7.500000	1.170330	0.003981
7.500000	8.500000	1.200360	0.004010
8.500000	9.500000	1.221800	0.004217
9.500000	10.500000	1.243020	0.004431
10.500000	11.500000	1.270380	0.004686
11.500000	12.500000	1.320570	0.005398
12.500000	13.500000	1.338570	0.005567
13.500000	14.500000	1.351820	0.005909
14.500000	15.500000	1.387390	0.006526
15.500000	16.500000	1.419570	0.006969
16.500000	17.500000	1.460760	0.008176
17.500000	18.500000	1.475240	0.008450
18.500000	19.500000	1.507500	0.010256
19.500000	20.500000	1.571610	0.011403
20.500000	21.500000	1.603810	0.012831
21.500000	22.500000	1.654570	0.014649
22.500000	23.500000	1.637530	0.015102
23.500000	24.500000	1.693480	0.016982
24.500000	25.500000	1.784090	0.019087
25.500000	26.500000	1.924410	0.025538
26.500000	27.500000	1.898860	0.025310
27.500000	28.500000	1.848660	0.026977
28.500000	29.500000	2.051650	0.037887
29.500000	30.500000	2.096840	0.039176
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.500000	1.500000	0.874164	0.003833
1.500000	2.500000	0.943320	0.003109
2.500000	3.500000	0.999474	0.002777
3.500000	4.500000	1.061940	0.003026
4.500000	5.500000	1.112960	0.003001
5.500000	6.500000	1.154660	0.002940
6.500000	7.500000	1.196780	0.003199
7.500000	8.500000	1.226530	0.003309
8.500000	9.500000	1.260350	0.003379
9.500000	10.500000	1.277070	0.003502
10.500000	11.500000	1.301680	0.003671
11.500000	12.500000	1.337580	0.004187
12.500000	13.500000	1.352220	0.004222
13.500000	14.500000	1.381300	0.004793
14.500000	15.500000	1.397990	0.005091
15.500000	16.500000	1.434760	0.005520
16.500000	17.500000	1.457960	0.006385
17.500000	18.500000	1.493700	0.006971
18.500000	19.500000	1.512590	0.008036
19.500000	20.500000	1.559330	0.008945
20.500000	21.500000	1.584380	0.010718
21.500000	22.500000	1.596800	0.011376
22.500000	23.500000	1.639080	0.013813
23.500000	24.500000	1.700260	0.015231
24.500000	25.500000	1.724690	0.018135
25.500000	26.500000	1.863040	0.022917
26.500000	27.500000	1.846180	0.024809
27.500000	28.500000	1.913320	0.026718
28.500000	29.500000	1.944800	0.037784
29.500000	30.500000	1.880490	0.036359
# END HISTOGRAM



==> figs-misc-cdf2008note/d21-x01-y01.dat <==
# BEGIN PLOT
Title=$\langle p_T \rangle$ versus $N_\text{ch}$, $p_T(Z) < 10$~GeV -- Drell Yan
XLabel=$N_\text{ch}$
YLabel=$\langle p_T \rangle / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
YMin=0.71
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../fhwatl/out.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.500000	1.500000	0.912443	0.028004
1.500000	2.500000	0.926157	0.018359
2.500000	3.500000	0.948536	0.022139
3.500000	4.500000	0.977673	0.014655
4.500000	5.500000	0.988061	0.011003
5.500000	6.500000	0.999313	0.009660
6.500000	7.500000	1.014718	0.008465
7.500000	8.500000	1.024515	0.015190
8.500000	9.500000	1.038935	0.021267
9.500000	10.500000	1.046248	0.014807
10.500000	11.500000	1.049602	0.011556
11.500000	12.500000	1.069046	0.020490
12.500000	13.500000	1.077276	0.023259
13.500000	14.500000	1.086755	0.020806
14.500000	15.500000	1.075179	0.028665
15.500000	16.500000	1.101314	0.028657
16.500000	17.500000	1.114511	0.032657
17.500000	18.500000	1.117973	0.043386
18.500000	19.500000	1.118198	0.054123
19.500000	20.500000	1.137268	0.051519
20.500000	21.500000	1.150230	0.051813
21.500000	22.500000	1.159754	0.082760
22.500000	23.500000	1.185487	0.140351
23.500000	24.500000	1.207592	0.098469
24.500000	25.500000	1.334000	0.281803
25.500000	26.500000	1.220607	0.111617
26.500000	27.500000	1.246973	0.074538
27.500000	28.500000	1.145064	0.164292
28.500000	29.500000	1.171859	0.172040
29.500000	30.500000	1.229951	0.139931
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhwatl/out.aida
LineWidth=1pt
LineColor=orange
LineStyle=dashed
Title=Fortran Herwig (Atlas)
5.000000e-01	1.500000e+00	8.231090e-01	7.934350e-03	7.934350e-03
1.500000e+00	2.500000e+00	8.490400e-01	5.606660e-03	5.606660e-03
2.500000e+00	3.500000e+00	8.513170e-01	4.482610e-03	4.482610e-03
3.500000e+00	4.500000e+00	8.602350e-01	4.338920e-03	4.338920e-03
4.500000e+00	5.500000e+00	8.677580e-01	4.025100e-03	4.025100e-03
5.500000e+00	6.500000e+00	8.728630e-01	4.074820e-03	4.074820e-03
6.500000e+00	7.500000e+00	8.764480e-01	4.139720e-03	4.139720e-03
7.500000e+00	8.500000e+00	8.822720e-01	4.621010e-03	4.621010e-03
8.500000e+00	9.500000e+00	8.818300e-01	4.294950e-03	4.294950e-03
9.500000e+00	1.050000e+01	8.851700e-01	4.932150e-03	4.932150e-03
1.050000e+01	1.150000e+01	8.874690e-01	5.173790e-03	5.173790e-03
1.150000e+01	1.250000e+01	8.957540e-01	6.091240e-03	6.091240e-03
1.250000e+01	1.350000e+01	8.984710e-01	6.750270e-03	6.750270e-03
1.350000e+01	1.450000e+01	9.019110e-01	7.847050e-03	7.847050e-03
1.450000e+01	1.550000e+01	9.016300e-01	8.059630e-03	8.059630e-03
1.550000e+01	1.650000e+01	8.884030e-01	9.859060e-03	9.859060e-03
1.650000e+01	1.750000e+01	9.153620e-01	1.171950e-02	1.171950e-02
1.750000e+01	1.850000e+01	9.265450e-01	1.314270e-02	1.314270e-02
1.850000e+01	1.950000e+01	8.930780e-01	1.309540e-02	1.309540e-02
1.950000e+01	2.050000e+01	9.174600e-01	1.400660e-02	1.400660e-02
2.050000e+01	2.150000e+01	8.738060e-01	1.440300e-02	1.440300e-02
2.150000e+01	2.250000e+01	8.596930e-01	1.434170e-02	1.434170e-02
2.250000e+01	2.350000e+01	9.210390e-01	1.814030e-02	1.814030e-02
2.350000e+01	2.450000e+01	8.956350e-01	1.832150e-02	1.832150e-02
2.450000e+01	2.550000e+01	8.568400e-01	1.993780e-02	1.993780e-02
2.550000e+01	2.650000e+01	9.528580e-01	2.571810e-02	2.571810e-02
2.650000e+01	2.750000e+01	8.730140e-01	2.714560e-02	2.714560e-02
2.750000e+01	2.850000e+01	8.884600e-01	2.345690e-02	2.345690e-02
2.850000e+01	2.950000e+01	9.182370e-01	4.677170e-02	4.677170e-02
2.950000e+01	3.050000e+01	9.676240e-01	9.184960e-02	9.184960e-02
# END HISTOGRAM

# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
0.500000	1.500000	0.816076	0.009360
1.500000	2.500000	0.829425	0.005381
2.500000	3.500000	0.846093	0.004704
3.500000	4.500000	0.850117	0.003999
4.500000	5.500000	0.856561	0.003787
5.500000	6.500000	0.858834	0.003642
6.500000	7.500000	0.866148	0.003793
7.500000	8.500000	0.864069	0.003993
8.500000	9.500000	0.868021	0.003992
9.500000	10.500000	0.860723	0.004013
10.500000	11.500000	0.865098	0.004599
11.500000	12.500000	0.866889	0.004826
12.500000	13.500000	0.873725	0.005395
13.500000	14.500000	0.882644	0.006428
14.500000	15.500000	0.882818	0.006665
15.500000	16.500000	0.874235	0.006920
16.500000	17.500000	0.881235	0.008691
17.500000	18.500000	0.890602	0.009654
18.500000	19.500000	0.888429	0.010828
19.500000	20.500000	0.877316	0.010953
20.500000	21.500000	0.869428	0.011185
21.500000	22.500000	0.889057	0.015331
22.500000	23.500000	0.928995	0.018471
23.500000	24.500000	0.927857	0.023350
24.500000	25.500000	0.850231	0.016275
25.500000	26.500000	0.877708	0.022197
26.500000	27.500000	0.941714	0.028600
27.500000	28.500000	0.872885	0.031852
28.500000	29.500000	0.838553	0.024025
29.500000	30.500000	0.999965	0.064316
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
0.500000	1.500000	0.827525	0.003579
1.500000	2.500000	0.877117	0.003073
2.500000	3.500000	0.907001	0.002978
3.500000	4.500000	0.914977	0.002758
4.500000	5.500000	0.914857	0.002702
5.500000	6.500000	0.915796	0.002616
6.500000	7.500000	0.923111	0.002712
7.500000	8.500000	0.922607	0.002873
8.500000	9.500000	0.925346	0.002917
9.500000	10.500000	0.928964	0.003099
10.500000	11.500000	0.932911	0.003401
11.500000	12.500000	0.930177	0.003525
12.500000	13.500000	0.945726	0.004069
13.500000	14.500000	0.931550	0.004335
14.500000	15.500000	0.946732	0.005004
15.500000	16.500000	0.948556	0.005605
16.500000	17.500000	0.958554	0.006652
17.500000	18.500000	0.955122	0.006733
18.500000	19.500000	0.959262	0.008285
19.500000	20.500000	0.962329	0.009745
20.500000	21.500000	0.974753	0.011385
21.500000	22.500000	0.961358	0.011866
22.500000	23.500000	0.982919	0.013685
23.500000	24.500000	0.981311	0.018376
24.500000	25.500000	0.963346	0.017267
25.500000	26.500000	1.042090	0.032360
26.500000	27.500000	0.972621	0.023554
27.500000	28.500000	0.978747	0.026369
28.500000	29.500000	0.990814	0.037356
29.500000	30.500000	1.183260	0.087794
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
0.500000	1.500000	0.808439	0.002226
1.500000	2.500000	0.872147	0.002308
2.500000	3.500000	0.905262	0.002446
3.500000	4.500000	0.925411	0.002439
4.500000	5.500000	0.926315	0.002388
5.500000	6.500000	0.935254	0.002503
6.500000	7.500000	0.941639	0.002550
7.500000	8.500000	0.945176	0.002569
8.500000	9.500000	0.940496	0.002572
9.500000	10.500000	0.950428	0.002892
10.500000	11.500000	0.952287	0.003033
11.500000	12.500000	0.955745	0.003166
12.500000	13.500000	0.962848	0.003709
13.500000	14.500000	0.965739	0.003846
14.500000	15.500000	0.973891	0.004339
15.500000	16.500000	0.979512	0.005304
16.500000	17.500000	0.988826	0.005962
17.500000	18.500000	0.993142	0.006945
18.500000	19.500000	0.995857	0.007875
19.500000	20.500000	1.014080	0.008935
20.500000	21.500000	1.026850	0.009853
21.500000	22.500000	1.032720	0.012509
22.500000	23.500000	1.025290	0.017184
23.500000	24.500000	1.076350	0.018848
24.500000	25.500000	1.115660	0.031079
25.500000	26.500000	1.097830	0.028948
26.500000	27.500000	1.215670	0.035726
27.500000	28.500000	1.172800	0.039721
28.500000	29.500000	1.026110	0.033088
29.500000	30.500000	0.984689	0.030522
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
0.500000	1.500000	0.849091	0.002892
1.500000	2.500000	0.897181	0.002248
2.500000	3.500000	0.934487	0.002012
3.500000	4.500000	0.968394	0.001947
4.500000	5.500000	0.997864	0.001900
5.500000	6.500000	1.020060	0.001895
6.500000	7.500000	1.039790	0.001916
7.500000	8.500000	1.058080	0.001996
8.500000	9.500000	1.072430	0.002106
9.500000	10.500000	1.086740	0.002176
10.500000	11.500000	1.094690	0.002242
11.500000	12.500000	1.112340	0.002480
12.500000	13.500000	1.119470	0.002669
13.500000	14.500000	1.132940	0.002926
14.500000	15.500000	1.143640	0.003444
15.500000	16.500000	1.151520	0.004017
16.500000	17.500000	1.172110	0.004310
17.500000	18.500000	1.176430	0.004831
18.500000	19.500000	1.185170	0.005802
19.500000	20.500000	1.198050	0.007051
20.500000	21.500000	1.215760	0.009076
21.500000	22.500000	1.201060	0.009225
22.500000	23.500000	1.232370	0.011394
23.500000	24.500000	1.248610	0.014595
24.500000	25.500000	1.294000	0.018100
25.500000	26.500000	1.302790	0.027492
26.500000	27.500000	1.350810	0.026590
27.500000	28.500000	1.226910	0.026390
28.500000	29.500000	1.313730	0.053902
29.500000	30.500000	1.460710	0.055322
# END HISTOGRAM



==> figs-misc-d0/d02-x02-y01.dat <==
# BEGIN PLOT
Title=Dijet azimuthal angle, $\text{100 GeV} < p_T^\text{max} < \text{130 GeV}$
XLabel=$\Delta \phi$
Legend=1
LegendXPos=0.5
LogY=1
YMin=0.001001
DrawOnly=../ref/D0_2004_S5992206.aida ../fhwatl/out.aida ../fhw/out.aida ../hw22/out.aida ../sherpa/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/D0_2004_S5992206.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/D0_2004_S5992206.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=D\O{} Run-II
1.586500	1.775500	0.001800	0.000566
1.775500	1.940500	0.003900	0.000849
1.940500	2.062500	0.009400	0.001697
2.062500	2.165000	0.015700	0.002121
2.165000	2.249500	0.036300	0.003754
2.249500	2.308000	0.054000	0.006403
2.308000	2.357500	0.066000	0.007071
2.357500	2.406500	0.097000	0.009220
2.406500	2.456000	0.121000	0.009899
2.456000	2.505500	0.161000	0.011314
2.505500	2.554500	0.196000	0.012728
2.554500	2.602500	0.262000	0.015556
2.602500	2.651000	0.326000	0.017692
2.651000	2.701000	0.432000	0.021260
2.701000	2.750500	0.514000	0.023431
2.750500	2.799000	0.684000	0.027803
2.799000	2.848000	0.852000	0.031623
2.848000	2.897500	1.148000	0.039661
2.897500	2.946500	1.462000	0.047170
2.946500	2.995500	1.995000	0.058669
2.995500	3.044500	2.730000	0.080623
3.044500	3.093500	3.860000	0.117047
3.093500	3.142500	5.260000	0.148661
# END HISTOGRAM

# BEGIN HISTOGRAM  ../fhwatl/out.aida
LineWidth=1pt
LineColor=orange
LineStyle=dashed
Title=Fortran Herwig (Atlas)
1.586500e+00	1.775500e+00	1.329200e-03	1.188870e-03	1.188870e-03
1.775500e+00	1.940500e+00	4.567610e-03	2.358700e-03	2.358700e-03
1.940500e+00	2.062500e+00	8.236670e-03	3.683550e-03	3.683550e-03
2.062500e+00	2.165000e+00	2.009750e-02	6.277400e-03	6.277400e-03
2.165000e+00	2.249500e+00	3.448680e-02	9.056670e-03	9.056670e-03
2.249500e+00	2.308000e+00	5.153200e-02	1.330550e-02	1.330550e-02
2.308000e+00	2.357500e+00	8.323200e-02	1.838290e-02	1.838290e-02
2.357500e+00	2.406500e+00	1.097160e-01	2.121330e-02	2.121330e-02
2.406500e+00	2.456000e+00	1.512390e-01	2.477990e-02	2.477990e-02
2.456000e+00	2.505500e+00	1.877790e-01	2.761160e-02	2.761160e-02
2.505500e+00	2.554500e+00	2.286600e-01	3.062440e-02	3.062440e-02
2.554500e+00	2.602500e+00	2.637790e-01	3.323310e-02	3.323310e-02
2.602500e+00	2.651000e+00	3.325410e-01	3.712120e-02	3.712120e-02
2.651000e+00	2.701000e+00	3.959200e-01	3.989230e-02	3.989230e-02
2.701000e+00	2.750500e+00	5.044670e-01	4.525690e-02	4.525690e-02
2.750500e+00	2.799000e+00	6.557580e-01	5.212810e-02	5.212810e-02
2.799000e+00	2.848000e+00	8.295330e-01	5.832970e-02	5.832970e-02
2.848000e+00	2.897500e+00	1.022130e+00	6.442000e-02	6.442000e-02
2.897500e+00	2.946500e+00	1.342220e+00	7.419680e-02	7.419680e-02
2.946500e+00	2.995500e+00	1.916440e+00	8.865840e-02	8.865840e-02
2.995500e+00	3.044500e+00	2.593190e+00	1.031310e-01	1.031310e-01
3.044500e+00	3.093500e+00	4.016420e+00	1.283490e-01	1.283490e-01
3.093500e+00	3.142500e+00	5.558590e+00	1.509920e-01	1.509920e-01
# END HISTOGRAM


# BEGIN HISTOGRAM ../fhw/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Fortran Herwig
1.586500	1.775500	0.000494	0.000699
1.775500	1.940500	0.004527	0.002264
1.940500	2.062500	0.014541	0.004718
2.062500	2.165000	0.021407	0.006245
2.165000	2.249500	0.051934	0.010713
2.249500	2.308000	0.075814	0.015557
2.308000	2.357500	0.079224	0.017288
2.357500	2.406500	0.106709	0.020166
2.406500	2.456000	0.144300	0.023332
2.456000	2.505500	0.183912	0.026340
2.505500	2.554500	0.221994	0.029087
2.554500	2.602500	0.301509	0.034249
2.602500	2.651000	0.365782	0.037528
2.651000	2.701000	0.433240	0.040225
2.701000	2.750500	0.549850	0.045545
2.750500	2.799000	0.675734	0.051008
2.799000	2.848000	0.820328	0.055913
2.848000	2.897500	1.098760	0.064383
2.897500	2.946500	1.380550	0.072535
2.946500	2.995500	1.938870	0.085960
2.995500	3.044500	2.567690	0.098922
3.044500	3.093500	3.910140	0.122073
3.093500	3.142500	5.338330	0.142635
# END HISTOGRAM

# BEGIN HISTOGRAM ../hw22/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Herwig++ 2.2.1
1.586500	1.775500	0.003014	0.001818
1.775500	1.940500	0.005650	0.002663
1.940500	2.062500	0.012311	0.004572
2.062500	2.165000	0.028800	0.007629
2.165000	2.249500	0.034935	0.009254
2.249500	2.308000	0.071708	0.015935
2.308000	2.357500	0.087885	0.019178
2.357500	2.406500	0.113091	0.021866
2.406500	2.456000	0.147521	0.024847
2.456000	2.505500	0.160076	0.025883
2.505500	2.554500	0.229353	0.031139
2.554500	2.602500	0.252473	0.033009
2.602500	2.651000	0.338499	0.038024
2.651000	2.701000	0.435030	0.042455
2.701000	2.750500	0.529402	0.047070
2.750500	2.799000	0.660981	0.053134
2.799000	2.848000	0.788466	0.057736
2.848000	2.897500	1.072410	0.066993
2.897500	2.946500	1.387740	0.076596
2.946500	2.995500	1.913030	0.089932
2.995500	3.044500	2.716300	0.107162
3.044500	3.093500	3.840870	0.127429
3.093500	3.142500	5.453730	0.151844
# END HISTOGRAM

# BEGIN HISTOGRAM ../sherpa/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Sherpa 1.1.2
1.586500	1.775500	0.000986	0.000986
1.775500	1.940500	0.002542	0.001695
1.940500	2.062500	0.008405	0.003584
2.062500	2.165000	0.008640	0.003964
2.165000	2.249500	0.025373	0.007482
2.249500	2.308000	0.042227	0.011601
2.308000	2.357500	0.066854	0.015868
2.357500	2.406500	0.073243	0.016694
2.406500	2.456000	0.097926	0.019205
2.456000	2.505500	0.117700	0.021055
2.505500	2.554500	0.182632	0.026361
2.554500	2.602500	0.209741	0.028542
2.602500	2.651000	0.320018	0.035074
2.651000	2.701000	0.396178	0.038435
2.701000	2.750500	0.488690	0.042902
2.750500	2.799000	0.669827	0.050743
2.799000	2.848000	0.834209	0.056338
2.848000	2.897500	1.091310	0.064112
2.897500	2.946500	1.426810	0.073680
2.946500	2.995500	1.875780	0.084481
2.995500	3.044500	2.672890	0.100846
3.044500	3.093500	3.925630	0.122214
3.093500	3.142500	5.800470	0.148559
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6.418, AW
1.586500	1.775500	0.001877	0.001419
1.775500	1.940500	0.005223	0.002533
1.940500	2.062500	0.015373	0.005055
2.062500	2.165000	0.032144	0.007974
2.165000	2.249500	0.056388	0.011632
2.249500	2.308000	0.082316	0.016891
2.308000	2.357500	0.105475	0.020785
2.357500	2.406500	0.145861	0.024567
2.406500	2.456000	0.173061	0.026625
2.456000	2.505500	0.218118	0.029890
2.505500	2.554500	0.252412	0.032318
2.554500	2.602500	0.307304	0.036029
2.602500	2.651000	0.368935	0.039273
2.651000	2.701000	0.381184	0.039316
2.701000	2.750500	0.539663	0.047016
2.750500	2.799000	0.641717	0.051795
2.799000	2.848000	0.743789	0.055477
2.848000	2.897500	0.946202	0.062255
2.897500	2.946500	1.252750	0.071998
2.946500	2.995500	1.738960	0.084827
2.995500	3.044500	2.431020	0.100296
3.044500	3.093500	3.776880	0.125013
3.093500	3.142500	6.047550	0.158190
# END HISTOGRAM



==> figs-pythia6-cdf2000/d01-x01-y01.dat <==
# BEGIN PLOT
Title=$Z$ $p_T$ -- Drell Yan
XLabel=$p_T / \text{GeV}$
Legend=1
LegendXPos=0.95
LogY=0
XMax=20
DrawOnly=../ref/CDF_2000_S4155203.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2000_S4155203.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
# END PLOT

# BEGIN HISTOGRAM ../ref/CDF_2000_S4155203.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-I
0.000000	0.500000	3.350000	0.555580
0.500000	1.000000	10.100000	1.074782
1.000000	1.500000	14.800000	1.331600
1.500000	2.000000	19.400000	1.591365
2.000000	2.500000	20.200000	1.606434
2.500000	3.000000	23.600000	1.759868
3.000000	3.500000	23.600000	1.675451
3.500000	4.000000	23.000000	1.662711
4.000000	4.500000	19.900000	1.514045
4.500000	5.000000	19.300000	1.416530
5.000000	5.500000	17.900000	1.388288
5.500000	6.000000	18.000000	1.390253
6.000000	6.500000	14.600000	1.150746
6.500000	7.000000	14.500000	1.148821
7.000000	7.500000	13.500000	1.130134
7.500000	8.000000	13.700000	1.133789
8.000000	8.500000	11.900000	1.012615
8.500000	9.000000	10.400000	0.987173
9.000000	9.500000	11.100000	0.998700
9.500000	10.000000	9.560000	0.900783
10.000000	10.500000	8.350000	0.826830
10.500000	11.000000	7.820000	0.800383
11.000000	11.500000	8.180000	0.824241
11.500000	12.125000	7.480000	0.776853
12.125000	13.000000	7.210000	0.599973
13.000000	14.000000	6.050000	0.525902
14.000000	15.000000	4.730000	0.449588
15.000000	16.000000	5.210000	0.484651
16.000000	17.000000	4.460000	0.436182
17.000000	18.000000	4.280000	0.424220
18.000000	19.000000	3.510000	0.375818
19.000000	20.250000	3.010000	0.350258
20.250000	22.000000	2.630000	0.242736
22.000000	24.000000	1.820000	0.193489
24.000000	26.000000	1.850000	0.193922
26.000000	28.000000	1.580000	0.180823
28.000000	30.500000	1.410000	0.169186
30.500000	34.000000	1.020000	0.107622
34.000000	38.000000	0.678000	0.083308
38.000000	42.000000	0.644000	0.080043
42.000000	46.000000	0.434000	0.064269
46.000000	51.500000	0.394000	0.060968
51.500000	60.000000	0.210000	0.028215
60.000000	70.000000	0.107000	0.019453
70.000000	80.000000	0.091000	0.017856
80.000000	90.000000	0.045000	0.012326
90.000000	103.750000	0.035100	0.010787
103.750000	125.000000	0.018100	0.004852
125.000000	156.250000	0.007110	0.002983
156.250000	193.750000	0.000974	0.000757
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.000000	0.500000	2.909640	0.067344
0.500000	1.000000	8.495500	0.115072
1.000000	1.500000	13.362800	0.144320
1.500000	2.000000	17.105200	0.163283
2.000000	2.500000	19.714000	0.175293
2.500000	3.000000	21.249300	0.181990
3.000000	3.500000	21.700900	0.183914
3.500000	4.000000	21.427700	0.182753
4.000000	4.500000	20.839000	0.180225
4.500000	5.000000	20.007800	0.176594
5.000000	5.500000	18.829400	0.171315
5.500000	6.000000	17.802700	0.166579
6.000000	6.500000	16.547600	0.160599
6.500000	7.000000	15.326700	0.154561
7.000000	7.500000	14.349100	0.149551
7.500000	8.000000	13.324200	0.144111
8.000000	8.500000	12.467400	0.139400
8.500000	9.000000	11.644800	0.134723
9.000000	9.500000	10.846700	0.130025
9.500000	10.000000	10.112200	0.125545
10.000000	10.500000	9.553440	0.122027
10.500000	11.000000	8.881270	0.117656
11.000000	11.500000	8.288590	0.113662
11.500000	12.125000	7.726610	0.098156
12.125000	13.000000	7.065870	0.079330
13.000000	14.000000	6.236220	0.069714
14.000000	15.000000	5.567740	0.065872
15.000000	16.000000	5.028250	0.062599
16.000000	17.000000	4.403030	0.058578
17.000000	18.000000	4.004400	0.055864
18.000000	19.000000	3.535830	0.052494
19.000000	20.250000	3.151000	0.044323
20.250000	22.000000	2.713630	0.034763
22.000000	24.000000	2.200740	0.029284
24.000000	26.000000	1.863770	0.026949
26.000000	28.000000	1.525150	0.024378
28.000000	30.500000	1.261350	0.019829
30.500000	34.000000	0.993203	0.014871
34.000000	38.000000	0.752689	0.012110
38.000000	42.000000	0.553326	0.010383
42.000000	46.000000	0.432286	0.009177
46.000000	51.500000	0.328382	0.006821
51.500000	60.000000	0.213285	0.004422
60.000000	70.000000	0.127109	0.003147
70.000000	80.000000	0.073160	0.002388
80.000000	90.000000	0.043214	0.001835
90.000000	103.750000	0.023564	0.001156
103.750000	125.000000	0.011195	0.000641
125.000000	156.250000	0.003710	0.000304
156.250000	193.750000	0.001024	0.000146
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.000000	0.500000	2.837660	0.066438
0.500000	1.000000	8.040500	0.111835
1.000000	1.500000	12.759200	0.140880
1.500000	2.000000	16.568300	0.160538
2.000000	2.500000	19.101800	0.172375
2.500000	3.000000	20.810900	0.179922
3.000000	3.500000	21.523400	0.182976
3.500000	4.000000	21.490300	0.182835
4.000000	4.500000	20.855700	0.180115
4.500000	5.000000	19.958500	0.176199
5.000000	5.500000	18.671700	0.170424
5.500000	6.000000	17.530700	0.165135
6.000000	6.500000	16.449300	0.159960
6.500000	7.000000	15.058600	0.153049
7.000000	7.500000	14.077500	0.147979
7.500000	8.000000	13.129000	0.142907
8.000000	8.500000	12.331800	0.138500
8.500000	9.000000	11.517100	0.133847
9.000000	9.500000	10.890600	0.130156
9.500000	10.000000	10.226000	0.126122
10.000000	10.500000	9.533410	0.121776
10.500000	11.000000	8.908480	0.117717
11.000000	11.500000	8.367540	0.114087
11.500000	12.125000	7.807790	0.098571
12.125000	13.000000	7.130510	0.079612
13.000000	14.000000	6.405450	0.070583
14.000000	15.000000	5.653550	0.066311
15.000000	16.000000	5.033670	0.062570
16.000000	17.000000	4.548740	0.059480
17.000000	18.000000	4.078390	0.056321
18.000000	19.000000	3.654120	0.053311
19.000000	20.250000	3.227240	0.044811
20.250000	22.000000	2.731280	0.034841
22.000000	24.000000	2.275150	0.029745
24.000000	26.000000	1.869350	0.026962
26.000000	28.000000	1.571760	0.024723
28.000000	30.500000	1.304070	0.020142
30.500000	34.000000	1.024260	0.015087
34.000000	38.000000	0.775477	0.012279
38.000000	42.000000	0.585897	0.010673
42.000000	46.000000	0.455233	0.009408
46.000000	51.500000	0.335215	0.006885
51.500000	60.000000	0.223583	0.004523
60.000000	70.000000	0.135797	0.003250
70.000000	80.000000	0.078418	0.002470
80.000000	90.000000	0.048299	0.001938
90.000000	103.750000	0.027335	0.001243
103.750000	125.000000	0.013112	0.000693
125.000000	156.250000	0.004828	0.000347
156.250000	193.750000	0.001483	0.000175
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.000000	0.500000	3.525830	0.074084
0.500000	1.000000	10.165000	0.125791
1.000000	1.500000	15.627700	0.155971
1.500000	2.000000	19.525200	0.174339
2.000000	2.500000	22.055500	0.185291
2.500000	3.000000	23.046700	0.189409
3.000000	3.500000	22.827200	0.188505
3.500000	4.000000	22.056300	0.185295
4.000000	4.500000	20.553700	0.178872
4.500000	5.000000	19.160500	0.172703
5.000000	5.500000	17.823700	0.166570
5.500000	6.000000	16.488900	0.160211
6.000000	6.500000	15.240500	0.154027
6.500000	7.000000	14.227900	0.148822
7.000000	7.500000	13.190300	0.143293
7.500000	8.000000	12.335000	0.138569
8.000000	8.500000	11.553100	0.134106
8.500000	9.000000	10.787300	0.129584
9.000000	9.500000	10.229200	0.126188
9.500000	10.000000	9.544650	0.121892
10.000000	10.500000	9.108790	0.119077
10.500000	11.000000	8.450320	0.114692
11.000000	11.500000	7.931960	0.111119
11.500000	12.125000	7.393200	0.095953
12.125000	13.000000	6.840180	0.078003
13.000000	14.000000	6.116500	0.068998
14.000000	15.000000	5.478270	0.065298
15.000000	16.000000	4.880320	0.061632
16.000000	17.000000	4.389780	0.058452
17.000000	18.000000	3.974930	0.055622
18.000000	19.000000	3.505600	0.052235
19.000000	20.250000	3.136050	0.044189
20.250000	22.000000	2.686130	0.034564
22.000000	24.000000	2.224660	0.029424
24.000000	26.000000	1.832280	0.026703
26.000000	28.000000	1.517450	0.024301
28.000000	30.500000	1.264240	0.019839
30.500000	34.000000	0.995595	0.014880
34.000000	38.000000	0.756877	0.012136
38.000000	42.000000	0.574602	0.010574
42.000000	46.000000	0.445545	0.009311
46.000000	51.500000	0.336274	0.006898
51.500000	60.000000	0.222282	0.004512
60.000000	70.000000	0.133639	0.003225
70.000000	80.000000	0.077852	0.002462
80.000000	90.000000	0.046388	0.001900
90.000000	103.750000	0.027793	0.001254
103.750000	125.000000	0.013424	0.000701
125.000000	156.250000	0.005050	0.000355
156.250000	193.750000	0.001474	0.000175
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.000000	0.500000	3.171320	0.070275
0.500000	1.000000	9.375360	0.120829
1.000000	1.500000	14.601800	0.150793
1.500000	2.000000	18.943400	0.171754
2.000000	2.500000	21.981600	0.185015
2.500000	3.000000	23.505400	0.191320
3.000000	3.500000	23.843300	0.192691
3.500000	4.000000	23.381200	0.190814
4.000000	4.500000	22.401700	0.186775
4.500000	5.000000	20.954200	0.180640
5.000000	5.500000	19.532100	0.174402
5.500000	6.000000	18.071000	0.167752
6.000000	6.500000	16.555400	0.160564
6.500000	7.000000	15.000500	0.152838
7.000000	7.500000	14.068500	0.148014
7.500000	8.000000	12.849600	0.141456
8.000000	8.500000	12.013300	0.136776
8.500000	9.000000	10.919000	0.130397
9.000000	9.500000	10.310500	0.126712
9.500000	10.000000	9.481640	0.121512
10.000000	10.500000	8.870810	0.117533
10.500000	11.000000	8.375220	0.114203
11.000000	11.500000	7.823960	0.110380
11.500000	12.125000	7.197870	0.094695
12.125000	13.000000	6.584230	0.076544
13.000000	14.000000	5.887340	0.067705
14.000000	15.000000	5.286630	0.064158
15.000000	16.000000	4.590160	0.059783
16.000000	17.000000	4.190340	0.057120
17.000000	18.000000	3.707980	0.053732
18.000000	19.000000	3.332300	0.050937
19.000000	20.250000	2.918580	0.042638
20.250000	22.000000	2.479570	0.033215
22.000000	24.000000	2.062860	0.028339
24.000000	26.000000	1.704690	0.025761
26.000000	28.000000	1.414070	0.023463
28.000000	30.500000	1.146050	0.018893
30.500000	34.000000	0.915045	0.014268
34.000000	38.000000	0.695599	0.011636
38.000000	42.000000	0.531019	0.010167
42.000000	46.000000	0.404542	0.008874
46.000000	51.500000	0.296477	0.006479
51.500000	60.000000	0.195159	0.004228
60.000000	70.000000	0.118428	0.003037
70.000000	80.000000	0.065754	0.002263
80.000000	90.000000	0.038912	0.001741
90.000000	103.750000	0.022353	0.001125
103.750000	125.000000	0.010040	0.000607
125.000000	156.250000	0.003532	0.000297
156.250000	193.750000	0.000945	0.000140
# END HISTOGRAM



==> figs-pythia6-cdf2008leadjet/d01-x01-y01.dat <==
# BEGIN PLOT
Title=Transverse Particle Density -- Leading Jet Analysis
XLabel=$p_T(\text{jet 1})$
Legend=1
LegendXPos=0.95
LegendYPos=0.45
LogY=0
DrawOnly=../ref/CDF_2008_LEADINGJETS.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_LEADINGJETS.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_LEADINGJETS.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.305400	0.042800
5.000000	10.000000	0.416900	0.078300
10.000000	15.000000	0.655100	0.124300
15.000000	20.000000	0.786900	0.152800
20.000000	25.000000	0.791900	0.121700
25.000000	30.000000	0.776200	0.035300
30.000000	35.000000	0.740600	0.031800
35.000000	40.000000	0.716400	0.023900
40.000000	50.000000	0.714700	0.022500
50.000000	60.000000	0.717400	0.023400
60.000000	70.000000	0.721400	0.024900
70.000000	80.000000	0.725200	0.025400
80.000000	90.000000	0.734300	0.025400
90.000000	100.000000	0.739900	0.026500
100.000000	110.000000	0.746400	0.025500
110.000000	120.000000	0.751300	0.025900
120.000000	130.000000	0.755100	0.025400
130.000000	140.000000	0.766000	0.028400
140.000000	150.000000	0.768900	0.029100
150.000000	160.000000	0.772800	0.028800
160.000000	170.000000	0.775000	0.030200
170.000000	180.000000	0.778200	0.031000
180.000000	190.000000	0.776500	0.032800
190.000000	200.000000	0.784600	0.029300
200.000000	220.000000	0.775600	0.032200
220.000000	240.000000	0.787800	0.033100
240.000000	260.000000	0.765400	0.044200
260.000000	280.000000	0.789300	0.035900
280.000000	300.000000	0.770600	0.045700
300.000000	320.000000	0.759600	0.045400
320.000000	340.000000	0.763400	0.042600
340.000000	360.000000	0.724400	0.045400
360.000000	380.000000	0.752300	0.064900
380.000000	400.000000	0.655600	0.100500
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.000000	5.000000	0.136643	0.000311
5.000000	10.000000	0.317404	0.000722
10.000000	15.000000	0.505746	0.001748
15.000000	20.000000	0.582390	0.004055
20.000000	25.000000	0.608415	0.009289
25.000000	30.000000	0.627196	0.020366
30.000000	35.000000	0.609908	0.005509
35.000000	40.000000	0.617564	0.008908
40.000000	50.000000	0.625229	0.011182
50.000000	60.000000	0.646852	0.005350
60.000000	70.000000	0.676951	0.009375
70.000000	80.000000	0.672161	0.015081
80.000000	90.000000	0.694511	0.002844
90.000000	100.000000	0.700153	0.004043
100.000000	110.000000	0.708734	0.005602
110.000000	120.000000	0.719136	0.007860
120.000000	130.000000	0.723282	0.010362
130.000000	140.000000	0.735259	0.002512
140.000000	150.000000	0.739850	0.003156
150.000000	160.000000	0.754784	0.004035
160.000000	170.000000	0.753783	0.004900
170.000000	180.000000	0.747193	0.006175
180.000000	190.000000	0.755179	0.002533
190.000000	200.000000	0.764869	0.003072
200.000000	220.000000	0.761922	0.002808
220.000000	240.000000	0.766095	0.003984
240.000000	260.000000	0.766119	0.005693
260.000000	280.000000	0.778612	0.008075
280.000000	300.000000	0.746458	0.010474
300.000000	320.000000	0.740806	0.014824
320.000000	340.000000	0.725482	0.019461
340.000000	360.000000	0.733171	0.027576
360.000000	380.000000	0.818883	0.039363
380.000000	400.000000	0.662178	0.040323
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.000000	5.000000	0.148027	0.000334
5.000000	10.000000	0.332481	0.000718
10.000000	15.000000	0.526518	0.001971
15.000000	20.000000	0.644643	0.005073
20.000000	25.000000	0.676501	0.011434
25.000000	30.000000	0.641351	0.022094
30.000000	35.000000	0.649985	0.005830
35.000000	40.000000	0.635574	0.009170
40.000000	50.000000	0.657264	0.011159
50.000000	60.000000	0.659860	0.005151
60.000000	70.000000	0.667274	0.008697
70.000000	80.000000	0.690537	0.013978
80.000000	90.000000	0.690492	0.002610
90.000000	100.000000	0.695064	0.003715
100.000000	110.000000	0.698445	0.005225
110.000000	120.000000	0.719174	0.007391
120.000000	130.000000	0.714630	0.009665
130.000000	140.000000	0.725543	0.002303
140.000000	150.000000	0.737163	0.002917
150.000000	160.000000	0.741144	0.003668
160.000000	170.000000	0.744770	0.004627
170.000000	180.000000	0.740250	0.005619
180.000000	190.000000	0.742925	0.002357
190.000000	200.000000	0.745964	0.002804
200.000000	220.000000	0.747384	0.002570
220.000000	240.000000	0.749696	0.003682
240.000000	260.000000	0.754553	0.005139
260.000000	280.000000	0.740843	0.007240
280.000000	300.000000	0.729511	0.009694
300.000000	320.000000	0.738684	0.014543
320.000000	340.000000	0.732204	0.018383
340.000000	360.000000	0.747812	0.025011
360.000000	380.000000	0.703610	0.033199
380.000000	400.000000	0.622151	0.040609
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.000000	5.000000	0.155541	0.000351
5.000000	10.000000	0.369919	0.000765
10.000000	15.000000	0.587209	0.001834
15.000000	20.000000	0.723533	0.004336
20.000000	25.000000	0.779935	0.009956
25.000000	30.000000	0.784874	0.019681
30.000000	35.000000	0.739369	0.005691
35.000000	40.000000	0.731803	0.009080
40.000000	50.000000	0.714187	0.010720
50.000000	60.000000	0.713135	0.004907
60.000000	70.000000	0.722356	0.008600
70.000000	80.000000	0.717683	0.013573
80.000000	90.000000	0.728318	0.002560
90.000000	100.000000	0.740442	0.003609
100.000000	110.000000	0.757361	0.005146
110.000000	120.000000	0.759630	0.007034
120.000000	130.000000	0.748665	0.009369
130.000000	140.000000	0.769621	0.002274
140.000000	150.000000	0.778327	0.002834
150.000000	160.000000	0.778363	0.003546
160.000000	170.000000	0.783191	0.004389
170.000000	180.000000	0.790299	0.005553
180.000000	190.000000	0.788063	0.002327
190.000000	200.000000	0.792664	0.002772
200.000000	220.000000	0.790391	0.002504
220.000000	240.000000	0.793552	0.003572
240.000000	260.000000	0.796756	0.005098
260.000000	280.000000	0.792751	0.006959
280.000000	300.000000	0.802404	0.010009
300.000000	320.000000	0.791923	0.013585
320.000000	340.000000	0.766143	0.018527
340.000000	360.000000	0.771054	0.024650
360.000000	380.000000	0.724708	0.030676
380.000000	400.000000	0.756737	0.048533
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.000000	5.000000	0.144700	0.000300
5.000000	10.000000	0.295292	0.000709
10.000000	15.000000	0.501776	0.001790
15.000000	20.000000	0.624295	0.004063
20.000000	25.000000	0.659639	0.008672
25.000000	30.000000	0.682856	0.017906
30.000000	35.000000	0.662409	0.005426
35.000000	40.000000	0.642870	0.008587
40.000000	50.000000	0.644930	0.010720
50.000000	60.000000	0.676919	0.005149
60.000000	70.000000	0.678418	0.009125
70.000000	80.000000	0.703398	0.015123
80.000000	90.000000	0.714739	0.002914
90.000000	100.000000	0.729725	0.004173
100.000000	110.000000	0.721605	0.005647
110.000000	120.000000	0.724767	0.007761
120.000000	130.000000	0.734338	0.010393
130.000000	140.000000	0.741582	0.002545
140.000000	150.000000	0.750767	0.003226
150.000000	160.000000	0.756641	0.004070
160.000000	170.000000	0.760606	0.005075
170.000000	180.000000	0.768246	0.006397
180.000000	190.000000	0.755562	0.002577
190.000000	200.000000	0.760162	0.003093
200.000000	220.000000	0.762499	0.002834
220.000000	240.000000	0.766586	0.004051
240.000000	260.000000	0.759936	0.005648
260.000000	280.000000	0.771723	0.007823
280.000000	300.000000	0.757266	0.010569
300.000000	320.000000	0.757716	0.015211
320.000000	340.000000	0.739699	0.020641
340.000000	360.000000	0.724029	0.027557
360.000000	380.000000	0.714727	0.034093
380.000000	400.000000	0.739787	0.051427
# END HISTOGRAM



==> figs-pythia6-cdf2008leadjet/d03-x01-y01.dat <==
# BEGIN PLOT
Title=TransMIN Particle Density -- Leading Jet Analysis
XLabel=$p_T(\text{jet 1})$
Legend=1
LegendXPos=0.95
LogY=0
DrawOnly=../ref/CDF_2008_LEADINGJETS.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_LEADINGJETS.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_LEADINGJETS.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.121900	0.062700
5.000000	10.000000	0.192400	0.070900
10.000000	15.000000	0.353300	0.125900
15.000000	20.000000	0.461300	0.140900
20.000000	25.000000	0.457900	0.135100
25.000000	30.000000	0.439700	0.031400
30.000000	35.000000	0.404700	0.024600
35.000000	40.000000	0.377900	0.020900
40.000000	50.000000	0.368800	0.024900
50.000000	60.000000	0.359600	0.029700
60.000000	70.000000	0.354100	0.030900
70.000000	80.000000	0.349600	0.033800
80.000000	90.000000	0.348900	0.035200
90.000000	100.000000	0.347800	0.035400
100.000000	110.000000	0.348900	0.034100
110.000000	120.000000	0.348100	0.031600
120.000000	130.000000	0.344000	0.031500
130.000000	140.000000	0.350200	0.032300
140.000000	150.000000	0.348500	0.031100
150.000000	160.000000	0.346900	0.028600
160.000000	170.000000	0.345800	0.029900
170.000000	180.000000	0.345500	0.029100
180.000000	190.000000	0.341900	0.030100
190.000000	200.000000	0.342600	0.026000
200.000000	220.000000	0.336300	0.027100
220.000000	240.000000	0.337600	0.033100
240.000000	260.000000	0.318300	0.039800
260.000000	280.000000	0.331800	0.029100
280.000000	300.000000	0.317700	0.035300
300.000000	320.000000	0.316000	0.040600
320.000000	340.000000	0.311800	0.036400
340.000000	360.000000	0.295200	0.034000
360.000000	380.000000	0.220100	0.055400
380.000000	400.000000	0.235700	0.064800
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.000000	5.000000	0.035892	0.000207
5.000000	10.000000	0.128826	0.000562
10.000000	15.000000	0.241114	0.001457
15.000000	20.000000	0.287944	0.003415
20.000000	25.000000	0.309088	0.007832
25.000000	30.000000	0.311329	0.016578
30.000000	35.000000	0.289440	0.004348
35.000000	40.000000	0.298315	0.007220
40.000000	50.000000	0.287442	0.008706
50.000000	60.000000	0.299332	0.004077
60.000000	70.000000	0.310396	0.006995
70.000000	80.000000	0.303987	0.011071
80.000000	90.000000	0.311135	0.002073
90.000000	100.000000	0.311798	0.002896
100.000000	110.000000	0.304403	0.003886
110.000000	120.000000	0.312963	0.005553
120.000000	130.000000	0.306169	0.007072
130.000000	140.000000	0.313615	0.001749
140.000000	150.000000	0.313960	0.002173
150.000000	160.000000	0.314520	0.002734
160.000000	170.000000	0.315132	0.003347
170.000000	180.000000	0.311841	0.004160
180.000000	190.000000	0.308842	0.001682
190.000000	200.000000	0.311183	0.002020
200.000000	220.000000	0.306924	0.001852
220.000000	240.000000	0.305197	0.002561
240.000000	260.000000	0.301689	0.003674
260.000000	280.000000	0.305701	0.005119
280.000000	300.000000	0.286108	0.006626
300.000000	320.000000	0.270454	0.009276
320.000000	340.000000	0.270994	0.011362
340.000000	360.000000	0.270490	0.017187
360.000000	380.000000	0.284602	0.021648
380.000000	400.000000	0.217822	0.024062
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.000000	5.000000	0.040633	0.000227
5.000000	10.000000	0.137347	0.000571
10.000000	15.000000	0.260087	0.001677
15.000000	20.000000	0.335274	0.004359
20.000000	25.000000	0.353471	0.009520
25.000000	30.000000	0.345839	0.018960
30.000000	35.000000	0.318977	0.004719
35.000000	40.000000	0.307601	0.007280
40.000000	50.000000	0.319852	0.008878
50.000000	60.000000	0.310001	0.003936
60.000000	70.000000	0.305031	0.006521
70.000000	80.000000	0.312474	0.010642
80.000000	90.000000	0.308551	0.001925
90.000000	100.000000	0.307073	0.002701
100.000000	110.000000	0.306006	0.003794
110.000000	120.000000	0.312213	0.005270
120.000000	130.000000	0.314764	0.007065
130.000000	140.000000	0.305464	0.001585
140.000000	150.000000	0.310985	0.002015
150.000000	160.000000	0.310707	0.002519
160.000000	170.000000	0.311212	0.003169
170.000000	180.000000	0.306841	0.003778
180.000000	190.000000	0.301468	0.001562
190.000000	200.000000	0.302406	0.001859
200.000000	220.000000	0.299933	0.001680
220.000000	240.000000	0.297035	0.002414
240.000000	260.000000	0.296762	0.003263
260.000000	280.000000	0.280910	0.004560
280.000000	300.000000	0.273750	0.005996
300.000000	320.000000	0.278103	0.008885
320.000000	340.000000	0.265137	0.010999
340.000000	360.000000	0.281799	0.014960
360.000000	380.000000	0.248282	0.019454
380.000000	400.000000	0.217029	0.028040
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.000000	5.000000	0.045948	0.000246
5.000000	10.000000	0.161098	0.000625
10.000000	15.000000	0.301683	0.001581
15.000000	20.000000	0.397604	0.003840
20.000000	25.000000	0.427325	0.008491
25.000000	30.000000	0.444762	0.016879
30.000000	35.000000	0.397838	0.004739
35.000000	40.000000	0.383726	0.007537
40.000000	50.000000	0.372169	0.008831
50.000000	60.000000	0.355794	0.003906
60.000000	70.000000	0.359889	0.006837
70.000000	80.000000	0.350084	0.010710
80.000000	90.000000	0.346215	0.001935
90.000000	100.000000	0.349751	0.002716
100.000000	110.000000	0.359074	0.003832
110.000000	120.000000	0.346144	0.005116
120.000000	130.000000	0.336093	0.006691
130.000000	140.000000	0.348022	0.001628
140.000000	150.000000	0.350216	0.002020
150.000000	160.000000	0.351587	0.002513
160.000000	170.000000	0.348055	0.003101
170.000000	180.000000	0.349571	0.003809
180.000000	190.000000	0.344947	0.001599
190.000000	200.000000	0.343497	0.001898
200.000000	220.000000	0.339646	0.001701
220.000000	240.000000	0.336995	0.002390
240.000000	260.000000	0.333386	0.003371
260.000000	280.000000	0.326636	0.004570
280.000000	300.000000	0.320859	0.006294
300.000000	320.000000	0.320444	0.008727
320.000000	340.000000	0.301230	0.011400
340.000000	360.000000	0.303242	0.015618
360.000000	380.000000	0.290224	0.020118
380.000000	400.000000	0.272065	0.025462
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.000000	5.000000	0.037700	0.000203
5.000000	10.000000	0.113789	0.000545
10.000000	15.000000	0.237649	0.001482
15.000000	20.000000	0.318879	0.003439
20.000000	25.000000	0.343896	0.007408
25.000000	30.000000	0.337483	0.014658
30.000000	35.000000	0.326497	0.004438
35.000000	40.000000	0.319213	0.006919
40.000000	50.000000	0.297862	0.008109
50.000000	60.000000	0.320418	0.003973
60.000000	70.000000	0.320107	0.007029
70.000000	80.000000	0.314474	0.011086
80.000000	90.000000	0.323545	0.002129
90.000000	100.000000	0.326930	0.003042
100.000000	110.000000	0.319346	0.004066
110.000000	120.000000	0.311021	0.005324
120.000000	130.000000	0.314301	0.007185
130.000000	140.000000	0.319946	0.001778
140.000000	150.000000	0.321232	0.002241
150.000000	160.000000	0.323220	0.002811
160.000000	170.000000	0.322241	0.003443
170.000000	180.000000	0.324557	0.004349
180.000000	190.000000	0.312621	0.001731
190.000000	200.000000	0.312864	0.002067
200.000000	220.000000	0.310190	0.001866
220.000000	240.000000	0.308635	0.002641
240.000000	260.000000	0.301791	0.003667
260.000000	280.000000	0.303066	0.004963
280.000000	300.000000	0.285981	0.006555
300.000000	320.000000	0.288056	0.009321
320.000000	340.000000	0.279552	0.012299
340.000000	360.000000	0.238442	0.014475
360.000000	380.000000	0.282361	0.025246
380.000000	400.000000	0.294405	0.031404
# END HISTOGRAM



==> figs-pythia6-cdf2008leadjet/d07-x01-y01.dat <==
# BEGIN PLOT
Title=TransMIN pT Sum Density -- Leading Jet Analysis
XLabel=$p_T^\text{j1}$
XLabel=$p_T(\text{jet 1})$
Legend=1
LegendXPos=0.8
LegendYPos=0.45
LogY=0
DrawOnly=../ref/CDF_2008_LEADINGJETS.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_LEADINGJETS.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
# END PLOT

# BEGIN HISTOGRAM ../ref/CDF_2008_LEADINGJETS.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.092600	0.082600
5.000000	10.000000	0.157100	0.069500
10.000000	15.000000	0.322600	0.118400
15.000000	20.000000	0.411200	0.178300
20.000000	25.000000	0.444300	0.123300
25.000000	30.000000	0.444200	0.037200
30.000000	35.000000	0.411700	0.039000
35.000000	40.000000	0.375100	0.012500
40.000000	50.000000	0.366800	0.006900
50.000000	60.000000	0.362300	0.019400
60.000000	70.000000	0.363800	0.026700
70.000000	80.000000	0.358800	0.033000
80.000000	90.000000	0.363600	0.034900
90.000000	100.000000	0.369100	0.034400
100.000000	110.000000	0.371400	0.033100
110.000000	120.000000	0.374800	0.030600
120.000000	130.000000	0.372900	0.026900
130.000000	140.000000	0.384600	0.026600
140.000000	150.000000	0.386700	0.024700
150.000000	160.000000	0.387400	0.020800
160.000000	170.000000	0.389900	0.021000
170.000000	180.000000	0.390500	0.018400
180.000000	190.000000	0.389700	0.021000
190.000000	200.000000	0.393700	0.016600
200.000000	220.000000	0.389700	0.018600
220.000000	240.000000	0.390000	0.023300
240.000000	260.000000	0.360600	0.029600
260.000000	280.000000	0.395800	0.027300
280.000000	300.000000	0.372400	0.032800
300.000000	320.000000	0.409600	0.051300
320.000000	340.000000	0.346900	0.047800
340.000000	360.000000	0.305200	0.052400
360.000000	380.000000	0.240700	0.071200
380.000000	400.000000	0.272300	0.115200
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.000000	5.000000	0.024151	0.000145
5.000000	10.000000	0.099565	0.000471
10.000000	15.000000	0.201888	0.001364
15.000000	20.000000	0.247457	0.003323
20.000000	25.000000	0.263621	0.007591
25.000000	30.000000	0.279014	0.017075
30.000000	35.000000	0.261230	0.004654
35.000000	40.000000	0.272968	0.007686
40.000000	50.000000	0.281058	0.010847
50.000000	60.000000	0.289635	0.005231
60.000000	70.000000	0.303495	0.009129
70.000000	80.000000	0.302189	0.014629
80.000000	90.000000	0.313965	0.003034
90.000000	100.000000	0.317890	0.004417
100.000000	110.000000	0.312188	0.005829
110.000000	120.000000	0.331333	0.009693
120.000000	130.000000	0.322823	0.011244
130.000000	140.000000	0.336534	0.003107
140.000000	150.000000	0.337593	0.003801
150.000000	160.000000	0.343461	0.005071
160.000000	170.000000	0.333699	0.005448
170.000000	180.000000	0.343225	0.008115
180.000000	190.000000	0.340870	0.003235
190.000000	200.000000	0.346483	0.004023
200.000000	220.000000	0.343418	0.003592
220.000000	240.000000	0.336030	0.004950
240.000000	260.000000	0.343438	0.007756
260.000000	280.000000	0.336474	0.009960
280.000000	300.000000	0.310379	0.012899
300.000000	320.000000	0.299819	0.020047
320.000000	340.000000	0.304390	0.021751
340.000000	360.000000	0.299075	0.031373
360.000000	380.000000	0.309930	0.033980
380.000000	400.000000	0.223614	0.030854
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.000000	5.000000	0.028098	0.000165
5.000000	10.000000	0.110373	0.000504
10.000000	15.000000	0.229686	0.001667
15.000000	20.000000	0.312906	0.004658
20.000000	25.000000	0.336217	0.010816
25.000000	30.000000	0.340222	0.022329
30.000000	35.000000	0.316446	0.005801
35.000000	40.000000	0.305465	0.008819
40.000000	50.000000	0.320783	0.011227
50.000000	60.000000	0.306975	0.004958
60.000000	70.000000	0.311488	0.008469
70.000000	80.000000	0.320845	0.015262
80.000000	90.000000	0.325969	0.002910
90.000000	100.000000	0.325393	0.004147
100.000000	110.000000	0.325682	0.005880
110.000000	120.000000	0.335604	0.008121
120.000000	130.000000	0.339602	0.011473
130.000000	140.000000	0.337812	0.002768
140.000000	150.000000	0.348875	0.003735
150.000000	160.000000	0.349450	0.004778
160.000000	170.000000	0.355162	0.006255
170.000000	180.000000	0.334414	0.006476
180.000000	190.000000	0.343184	0.003037
190.000000	200.000000	0.343199	0.003664
200.000000	220.000000	0.338944	0.003243
220.000000	240.000000	0.347275	0.005301
240.000000	260.000000	0.339927	0.006592
260.000000	280.000000	0.322524	0.009363
280.000000	300.000000	0.298968	0.009993
300.000000	320.000000	0.313183	0.015908
320.000000	340.000000	0.305021	0.024907
340.000000	360.000000	0.306839	0.024634
360.000000	380.000000	0.305464	0.054597
380.000000	400.000000	0.207787	0.038901
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.000000	5.000000	0.031543	0.000177
5.000000	10.000000	0.129819	0.000552
10.000000	15.000000	0.267758	0.001576
15.000000	20.000000	0.369420	0.004011
20.000000	25.000000	0.407959	0.009378
25.000000	30.000000	0.423491	0.018719
30.000000	35.000000	0.389842	0.005471
35.000000	40.000000	0.374890	0.008897
40.000000	50.000000	0.364504	0.010455
50.000000	60.000000	0.348978	0.004731
60.000000	70.000000	0.361188	0.009329
70.000000	80.000000	0.350976	0.013579
80.000000	90.000000	0.352676	0.002689
90.000000	100.000000	0.354258	0.003742
100.000000	110.000000	0.367169	0.005484
110.000000	120.000000	0.362036	0.007848
120.000000	130.000000	0.348821	0.010470
130.000000	140.000000	0.367387	0.002606
140.000000	150.000000	0.372196	0.003296
150.000000	160.000000	0.376048	0.004330
160.000000	170.000000	0.370878	0.005079
170.000000	180.000000	0.373179	0.006852
180.000000	190.000000	0.370754	0.002720
190.000000	200.000000	0.375472	0.003516
200.000000	220.000000	0.372172	0.003328
220.000000	240.000000	0.372404	0.004720
240.000000	260.000000	0.364771	0.006068
260.000000	280.000000	0.357277	0.009100
280.000000	300.000000	0.345222	0.010948
300.000000	320.000000	0.343824	0.013879
320.000000	340.000000	0.341277	0.021366
340.000000	360.000000	0.307705	0.021124
360.000000	380.000000	0.316929	0.033181
380.000000	400.000000	0.263413	0.028624
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.000000	5.000000	0.025424	0.000142
5.000000	10.000000	0.088650	0.000464
10.000000	15.000000	0.206487	0.001443
15.000000	20.000000	0.289447	0.003548
20.000000	25.000000	0.320311	0.008045
25.000000	30.000000	0.316796	0.015717
30.000000	35.000000	0.320057	0.005255
35.000000	40.000000	0.310366	0.008327
40.000000	50.000000	0.290048	0.009504
50.000000	60.000000	0.321017	0.004984
60.000000	70.000000	0.325988	0.009855
70.000000	80.000000	0.315972	0.015427
80.000000	90.000000	0.339126	0.003201
90.000000	100.000000	0.350462	0.004726
100.000000	110.000000	0.341257	0.006682
110.000000	120.000000	0.333085	0.008965
120.000000	130.000000	0.333759	0.010792
130.000000	140.000000	0.355364	0.003180
140.000000	150.000000	0.359505	0.004177
150.000000	160.000000	0.365132	0.005206
160.000000	170.000000	0.364386	0.006909
170.000000	180.000000	0.380732	0.009604
180.000000	190.000000	0.358297	0.003663
190.000000	200.000000	0.354841	0.004162
200.000000	220.000000	0.350538	0.003750
220.000000	240.000000	0.352401	0.005599
240.000000	260.000000	0.344568	0.007464
260.000000	280.000000	0.332079	0.008475
280.000000	300.000000	0.314999	0.010653
300.000000	320.000000	0.329294	0.018157
320.000000	340.000000	0.310365	0.026019
340.000000	360.000000	0.236910	0.018244
360.000000	380.000000	0.304683	0.042309
380.000000	400.000000	0.299437	0.044306
# END HISTOGRAM



==> figs-pythia6-cdf2008leadjet/d09-x01-y01.dat <==
# BEGIN PLOT
Title=Transverse pT Average -- Leading Jet Analysis
XLabel=$p_T^\text{j1}$
XLabel=$p_T(\text{jet 1})$
Legend=1
LegendXPos=0.95
LegendYPos=0.45
LogY=0
YMin=0.62
DrawOnly=../ref/CDF_2008_LEADINGJETS.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_LEADINGJETS.aida
RatioPlotYMin=0.65
RatioPlotYMax=1.35
RatioPlotYLabel=MC/data
PlotSize=8,6
# END PLOT

# BEGIN HISTOGRAM ../ref/CDF_2008_LEADINGJETS.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.847300	0.046500
5.000000	10.000000	0.889100	0.043800
10.000000	15.000000	0.962100	0.021700
15.000000	20.000000	1.008600	0.040400
20.000000	25.000000	1.036700	0.040100
25.000000	30.000000	1.044500	0.037500
30.000000	35.000000	1.098100	0.050100
35.000000	40.000000	1.090000	0.032800
40.000000	50.000000	1.107700	0.030000
50.000000	60.000000	1.136200	0.027000
60.000000	70.000000	1.161300	0.027200
70.000000	80.000000	1.183500	0.029100
80.000000	90.000000	1.208400	0.028900
90.000000	100.000000	1.231800	0.033400
100.000000	110.000000	1.247400	0.032800
110.000000	120.000000	1.268200	0.032400
120.000000	130.000000	1.283300	0.036100
130.000000	140.000000	1.300400	0.037700
140.000000	150.000000	1.316000	0.037600
150.000000	160.000000	1.332500	0.038500
160.000000	170.000000	1.344000	0.039300
170.000000	180.000000	1.360500	0.038800
180.000000	190.000000	1.372200	0.042200
190.000000	200.000000	1.377500	0.042200
200.000000	220.000000	1.396300	0.044800
220.000000	240.000000	1.411200	0.038000
240.000000	260.000000	1.400900	0.051300
260.000000	280.000000	1.440100	0.041400
280.000000	300.000000	1.451100	0.039800
300.000000	320.000000	1.488900	0.090600
320.000000	340.000000	1.533100	0.069100
340.000000	360.000000	1.267300	0.060500
360.000000	380.000000	1.385000	0.075200
380.000000	400.000000	1.458600	0.211100
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.000000	5.000000	0.739370	0.000554
5.000000	10.000000	0.838284	0.000810
10.000000	15.000000	0.904978	0.001502
15.000000	20.000000	0.930497	0.003335
20.000000	25.000000	0.958010	0.008166
25.000000	30.000000	0.952692	0.015009
30.000000	35.000000	0.993856	0.005095
35.000000	40.000000	1.015040	0.008883
40.000000	50.000000	1.038820	0.011721
50.000000	60.000000	1.063360	0.005939
60.000000	70.000000	1.117060	0.011813
70.000000	80.000000	1.132980	0.018576
80.000000	90.000000	1.151160	0.003545
90.000000	100.000000	1.157580	0.004920
100.000000	110.000000	1.182740	0.007184
110.000000	120.000000	1.206800	0.010934
120.000000	130.000000	1.199560	0.013546
130.000000	140.000000	1.240780	0.003537
140.000000	150.000000	1.247590	0.004452
150.000000	160.000000	1.273140	0.005979
160.000000	170.000000	1.271910	0.006930
170.000000	180.000000	1.276870	0.008972
180.000000	190.000000	1.294370	0.003830
190.000000	200.000000	1.309830	0.004728
200.000000	220.000000	1.323510	0.004466
220.000000	240.000000	1.322690	0.006324
240.000000	260.000000	1.343000	0.009230
260.000000	280.000000	1.364590	0.013123
280.000000	300.000000	1.352350	0.018687
300.000000	320.000000	1.328400	0.023951
320.000000	340.000000	1.362560	0.036164
340.000000	360.000000	1.426260	0.060951
360.000000	380.000000	1.398150	0.057944
380.000000	400.000000	1.250500	0.047288
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.000000	5.000000	0.763059	0.000612
5.000000	10.000000	0.881626	0.000908
10.000000	15.000000	0.966968	0.001941
15.000000	20.000000	1.010560	0.004652
20.000000	25.000000	1.036260	0.010900
25.000000	30.000000	1.068680	0.021431
30.000000	35.000000	1.067980	0.005903
35.000000	40.000000	1.100600	0.010085
40.000000	50.000000	1.114040	0.012025
50.000000	60.000000	1.134420	0.006111
60.000000	70.000000	1.164800	0.010887
70.000000	80.000000	1.183760	0.017179
80.000000	90.000000	1.219270	0.003666
90.000000	100.000000	1.243190	0.005375
100.000000	110.000000	1.249950	0.007962
110.000000	120.000000	1.279540	0.010646
120.000000	130.000000	1.271770	0.014574
130.000000	140.000000	1.314050	0.003664
140.000000	150.000000	1.332380	0.004648
150.000000	160.000000	1.333200	0.005605
160.000000	170.000000	1.362120	0.007833
170.000000	180.000000	1.360390	0.009378
180.000000	190.000000	1.378650	0.004068
190.000000	200.000000	1.387980	0.004927
200.000000	220.000000	1.395450	0.004602
220.000000	240.000000	1.397830	0.006297
240.000000	260.000000	1.420650	0.009382
260.000000	280.000000	1.428830	0.014594
280.000000	300.000000	1.441280	0.019910
300.000000	320.000000	1.445080	0.027993
320.000000	340.000000	1.494420	0.041408
340.000000	360.000000	1.499030	0.058922
360.000000	380.000000	1.554550	0.102004
380.000000	400.000000	1.396880	0.074599
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.000000	5.000000	0.746661	0.000561
5.000000	10.000000	0.871514	0.000823
10.000000	15.000000	0.950766	0.001490
15.000000	20.000000	0.993711	0.003095
20.000000	25.000000	1.018430	0.006611
25.000000	30.000000	1.043440	0.014771
30.000000	35.000000	1.049590	0.004584
35.000000	40.000000	1.046390	0.006986
40.000000	50.000000	1.075220	0.010887
50.000000	60.000000	1.100530	0.005073
60.000000	70.000000	1.131940	0.009845
70.000000	80.000000	1.135940	0.015393
80.000000	90.000000	1.168490	0.003190
90.000000	100.000000	1.186440	0.004552
100.000000	110.000000	1.210510	0.006661
110.000000	120.000000	1.229750	0.009653
120.000000	130.000000	1.198830	0.011800
130.000000	140.000000	1.256160	0.003263
140.000000	150.000000	1.271160	0.004150
150.000000	160.000000	1.277270	0.005151
160.000000	170.000000	1.297650	0.006857
170.000000	180.000000	1.311180	0.008417
180.000000	190.000000	1.317210	0.003724
190.000000	200.000000	1.325950	0.004408
200.000000	220.000000	1.338650	0.004150
220.000000	240.000000	1.348920	0.005817
240.000000	260.000000	1.367100	0.008506
260.000000	280.000000	1.374330	0.012010
280.000000	300.000000	1.399860	0.017649
300.000000	320.000000	1.394240	0.024797
320.000000	340.000000	1.393210	0.038010
340.000000	360.000000	1.424730	0.047990
360.000000	380.000000	1.372900	0.061317
380.000000	400.000000	1.471400	0.096137
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.000000	5.000000	0.748541	0.000525
5.000000	10.000000	0.843878	0.000860
10.000000	15.000000	0.930489	0.001592
15.000000	20.000000	0.975045	0.003113
20.000000	25.000000	1.005090	0.007025
25.000000	30.000000	0.995972	0.012825
30.000000	35.000000	1.033190	0.004697
35.000000	40.000000	1.053700	0.009431
40.000000	50.000000	1.042330	0.009386
50.000000	60.000000	1.101740	0.005264
60.000000	70.000000	1.121360	0.010010
70.000000	80.000000	1.133810	0.014646
80.000000	90.000000	1.185780	0.003604
90.000000	100.000000	1.207830	0.005547
100.000000	110.000000	1.218610	0.007537
110.000000	120.000000	1.220560	0.010223
120.000000	130.000000	1.249180	0.013888
130.000000	140.000000	1.265410	0.003576
140.000000	150.000000	1.279630	0.004749
150.000000	160.000000	1.297550	0.005831
160.000000	170.000000	1.318250	0.009457
170.000000	180.000000	1.342630	0.010047
180.000000	190.000000	1.315860	0.003845
190.000000	200.000000	1.324950	0.004756
200.000000	220.000000	1.340670	0.004500
220.000000	240.000000	1.349580	0.006522
240.000000	260.000000	1.376360	0.010094
260.000000	280.000000	1.391670	0.014040
280.000000	300.000000	1.389690	0.018076
300.000000	320.000000	1.435490	0.027752
320.000000	340.000000	1.465150	0.053804
340.000000	360.000000	1.431500	0.051955
360.000000	380.000000	1.504510	0.104058
380.000000	400.000000	1.413680	0.089419
# END HISTOGRAM



==> figs-pythia6-cdf2008minbias/d01-x01-y01.dat <==
# BEGIN PLOT
Title=Mean track $p_T$ vs multiplicity -- Minimum Bias
XLabel=$N_\text{ch}$
YLabel=$\langle p_T \rangle$
Legend=1
LegendXPos=0.75
LogY=0
YMax=1.42
YMin=0.61
XMax=35
DrawOnly=../ref/CDF_2008_MINBIAS.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_MINBIAS.aida
RatioPlotYMin=0.75
RatioPlotYMax=1.25
RatioPlotYLabel=MC/data
PlotSize=8,6
# END PLOT

# BEGIN HISTOGRAM ../ref/CDF_2008_MINBIAS.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.500000	1.500000	0.698900	0.001600
1.500000	2.500000	0.714100	0.001600
2.500000	3.500000	0.736200	0.001600
3.500000	4.500000	0.760100	0.001700
4.500000	5.500000	0.782600	0.001800
5.500000	6.500000	0.802300	0.001800
6.500000	7.500000	0.819300	0.001900
7.500000	8.500000	0.834100	0.001900
8.500000	9.500000	0.847000	0.000300
9.500000	10.500000	0.858700	0.000400
10.500000	11.500000	0.869400	0.000400
11.500000	12.500000	0.879400	0.000500
12.500000	13.500000	0.889100	0.000600
13.500000	14.500000	0.898000	0.000600
14.500000	15.500000	0.906900	0.000700
15.500000	16.500000	0.915600	0.000800
16.500000	17.500000	0.923500	0.000800
17.500000	18.500000	0.931200	0.001000
18.500000	19.500000	0.938400	0.001100
19.500000	20.500000	0.945700	0.001300
20.500000	21.500000	0.952500	0.001500
21.500000	22.500000	0.960300	0.001700
22.500000	23.500000	0.968100	0.001900
23.500000	24.500000	0.975200	0.002400
24.500000	25.500000	0.983600	0.002700
25.500000	26.500000	0.991600	0.003000
26.500000	27.500000	0.998600	0.005700
27.500000	28.500000	1.007300	0.004300
28.500000	29.500000	1.014300	0.005200
29.500000	30.500000	1.020800	0.006300
30.500000	31.500000	1.030700	0.008000
31.500000	32.500000	1.041900	0.009800
32.500000	33.500000	1.048600	0.010500
33.500000	34.500000	1.056300	0.014600
34.500000	35.500000	1.065600	0.015400
35.500000	36.500000	1.073500	0.025900
36.500000	37.500000	1.079100	0.031800
37.500000	38.500000	1.092500	0.032100
38.500000	40.500000	1.112200	0.039000
40.500000	43.500000	1.124600	0.038800
43.500000	46.500000	1.148700	0.069400
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.500000	1.500000	0.672239	0.000711
1.500000	2.500000	0.695822	0.000529
2.500000	3.500000	0.716982	0.000500
3.500000	4.500000	0.739560	0.000527
4.500000	5.500000	0.761786	0.000579
5.500000	6.500000	0.786449	0.000644
6.500000	7.500000	0.806638	0.000707
7.500000	8.500000	0.823277	0.000767
8.500000	9.500000	0.840996	0.000841
9.500000	10.500000	0.854767	0.000913
10.500000	11.500000	0.867328	0.000991
11.500000	12.500000	0.878656	0.001082
12.500000	13.500000	0.886488	0.001186
13.500000	14.500000	0.897878	0.001316
14.500000	15.500000	0.909604	0.001468
15.500000	16.500000	0.913492	0.001638
16.500000	17.500000	0.919957	0.001842
17.500000	18.500000	0.927692	0.002140
18.500000	19.500000	0.932536	0.002460
19.500000	20.500000	0.946102	0.002861
20.500000	21.500000	0.956175	0.003257
21.500000	22.500000	0.960190	0.003972
22.500000	23.500000	0.962802	0.004375
23.500000	24.500000	0.979989	0.005641
24.500000	25.500000	0.978790	0.006291
25.500000	26.500000	1.017510	0.009311
26.500000	27.500000	0.985961	0.008782
27.500000	28.500000	0.972038	0.011763
28.500000	29.500000	0.999984	0.013394
29.500000	30.500000	1.077700	0.026960
30.500000	31.500000	1.040090	0.022132
31.500000	32.500000	1.174690	0.035448
32.500000	33.500000	1.034970	0.031959
33.500000	34.500000	1.037010	0.027989
34.500000	35.500000	1.383460	0.077648
35.500000	36.500000	0.977433	0.049229
36.500000	37.500000	1.108690	0.072081
37.500000	38.500000	0.830722	0.067560
38.500000	40.500000	0.882244	0.086713
40.500000	43.500000	1.239310	0.099457
43.500000	46.500000	1.010350	0.124735
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.500000	1.500000	0.699002	0.000798
1.500000	2.500000	0.719617	0.000591
2.500000	3.500000	0.740466	0.000555
3.500000	4.500000	0.765392	0.000588
4.500000	5.500000	0.790319	0.000651
5.500000	6.500000	0.814458	0.000722
6.500000	7.500000	0.834061	0.000788
7.500000	8.500000	0.853163	0.000869
8.500000	9.500000	0.867720	0.000952
9.500000	10.500000	0.885716	0.001068
10.500000	11.500000	0.899940	0.001190
11.500000	12.500000	0.910486	0.001303
12.500000	13.500000	0.926086	0.001489
13.500000	14.500000	0.938266	0.001703
14.500000	15.500000	0.951547	0.001955
15.500000	16.500000	0.964378	0.002235
16.500000	17.500000	0.972725	0.002574
17.500000	18.500000	0.983198	0.002977
18.500000	19.500000	1.004410	0.003525
19.500000	20.500000	1.016200	0.004204
20.500000	21.500000	1.026140	0.005086
21.500000	22.500000	1.036650	0.005874
22.500000	23.500000	1.042460	0.006700
23.500000	24.500000	1.065910	0.008321
24.500000	25.500000	1.064040	0.010102
25.500000	26.500000	1.087210	0.011310
26.500000	27.500000	1.054050	0.012637
27.500000	28.500000	1.089580	0.017282
28.500000	29.500000	1.185510	0.021636
29.500000	30.500000	1.117750	0.021762
30.500000	31.500000	1.195640	0.036094
31.500000	32.500000	1.141600	0.032892
32.500000	33.500000	1.177340	0.040816
33.500000	34.500000	1.242220	0.056974
34.500000	35.500000	1.236250	0.083893
35.500000	36.500000	1.282630	0.111743
36.500000	37.500000	1.281610	0.088798
37.500000	38.500000	1.675440	0.194227
38.500000	40.500000	1.465620	0.102445
40.500000	43.500000	1.248250	0.100273
43.500000	46.500000	0.000000	0.000000
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.500000	1.500000	0.654255	0.000582
1.500000	2.500000	0.675535	0.000464
2.500000	3.500000	0.700840	0.000474
3.500000	4.500000	0.730695	0.000523
4.500000	5.500000	0.760693	0.000579
5.500000	6.500000	0.788748	0.000643
6.500000	7.500000	0.812021	0.000702
7.500000	8.500000	0.831449	0.000761
8.500000	9.500000	0.847226	0.000814
9.500000	10.500000	0.867589	0.000896
10.500000	11.500000	0.882603	0.000992
11.500000	12.500000	0.894993	0.001064
12.500000	13.500000	0.908977	0.001173
13.500000	14.500000	0.923374	0.001307
14.500000	15.500000	0.934490	0.001439
15.500000	16.500000	0.947188	0.001663
16.500000	17.500000	0.952170	0.001840
17.500000	18.500000	0.966850	0.002055
18.500000	19.500000	0.982173	0.002368
19.500000	20.500000	0.987290	0.002706
20.500000	21.500000	0.990981	0.002992
21.500000	22.500000	1.003240	0.003453
22.500000	23.500000	1.025710	0.004316
23.500000	24.500000	1.027960	0.004835
24.500000	25.500000	1.022450	0.005441
25.500000	26.500000	1.031700	0.005991
26.500000	27.500000	1.051540	0.007668
27.500000	28.500000	1.065710	0.010066
28.500000	29.500000	1.090540	0.011961
29.500000	30.500000	1.053800	0.012103
30.500000	31.500000	1.084260	0.014226
31.500000	32.500000	1.128610	0.020972
32.500000	33.500000	1.075380	0.029805
33.500000	34.500000	1.136590	0.025903
34.500000	35.500000	1.067900	0.029658
35.500000	36.500000	1.088490	0.030126
36.500000	37.500000	1.195920	0.046432
37.500000	38.500000	1.291590	0.063772
38.500000	40.500000	1.149750	0.041574
40.500000	43.500000	1.144220	0.044244
43.500000	46.500000	1.595330	0.268590
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.500000	1.500000	0.686238	0.000724
1.500000	2.500000	0.705060	0.000506
2.500000	3.500000	0.722166	0.000459
3.500000	4.500000	0.739129	0.000472
4.500000	5.500000	0.759040	0.000521
5.500000	6.500000	0.781048	0.000590
6.500000	7.500000	0.805806	0.000679
7.500000	8.500000	0.826959	0.000765
8.500000	9.500000	0.849948	0.000872
9.500000	10.500000	0.869254	0.000974
10.500000	11.500000	0.887913	0.001085
11.500000	12.500000	0.905182	0.001200
12.500000	13.500000	0.919316	0.001324
13.500000	14.500000	0.930461	0.001480
14.500000	15.500000	0.942947	0.001643
15.500000	16.500000	0.956212	0.001831
16.500000	17.500000	0.968657	0.002112
17.500000	18.500000	0.976959	0.002364
18.500000	19.500000	0.987483	0.002621
19.500000	20.500000	0.991302	0.003026
20.500000	21.500000	1.003690	0.003413
21.500000	22.500000	1.002100	0.003889
22.500000	23.500000	1.012070	0.004350
23.500000	24.500000	1.022110	0.005179
24.500000	25.500000	1.026910	0.006224
25.500000	26.500000	1.038240	0.007153
26.500000	27.500000	1.049670	0.008975
27.500000	28.500000	1.065150	0.012583
28.500000	29.500000	1.092880	0.014065
29.500000	30.500000	1.114040	0.017072
30.500000	31.500000	1.082440	0.018498
31.500000	32.500000	1.091800	0.020112
32.500000	33.500000	1.124450	0.031179
33.500000	34.500000	1.134410	0.030595
34.500000	35.500000	1.100720	0.032740
35.500000	36.500000	1.113850	0.058162
36.500000	37.500000	1.122200	0.072848
37.500000	38.500000	1.004210	0.061647
38.500000	40.500000	1.206970	0.072913
40.500000	43.500000	1.676060	0.161956
43.500000	46.500000	1.691560	0.208874
# END HISTOGRAM



==> figs-pythia6-cdf2008note/d01-x01-y01.dat <==
# BEGIN PLOT
Title=Toward Region Particle Density -- Drell Yan
XLabel=$p_T(Z) / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
YMin=0.25
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.394497	0.036894
5.000000	10.000000	0.410879	0.040925
10.000000	15.000000	0.418955	0.041376
15.000000	20.000000	0.437691	0.038758
20.000000	25.000000	0.443163	0.042726
25.000000	30.000000	0.461998	0.038099
30.000000	35.000000	0.477200	0.049888
35.000000	40.000000	0.474845	0.040970
40.000000	45.000000	0.503003	0.039115
45.000000	50.000000	0.488912	0.063972
50.000000	55.000000	0.531948	0.077630
55.000000	60.000000	0.497831	0.054962
60.000000	65.000000	0.563499	0.070858
65.000000	70.000000	0.519012	0.096435
70.000000	75.000000	0.460939	0.126092
75.000000	80.000000	0.539187	0.087076
80.000000	85.000000	0.589533	0.099774
85.000000	90.000000	0.572404	0.087589
90.000000	95.000000	0.622034	0.116974
95.000000	100.000000	0.470167	0.160005
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.000000	5.000000	0.398530	0.001279
5.000000	10.000000	0.405463	0.001393
10.000000	15.000000	0.414931	0.001944
15.000000	20.000000	0.417301	0.002587
20.000000	25.000000	0.425923	0.003348
25.000000	30.000000	0.430718	0.004292
30.000000	35.000000	0.448199	0.005292
35.000000	40.000000	0.445954	0.006386
40.000000	45.000000	0.461224	0.007749
45.000000	50.000000	0.454331	0.008806
50.000000	55.000000	0.459862	0.010235
55.000000	60.000000	0.502353	0.013048
60.000000	65.000000	0.466113	0.014164
65.000000	70.000000	0.483423	0.016104
70.000000	75.000000	0.507408	0.019090
75.000000	80.000000	0.506515	0.022253
80.000000	85.000000	0.522958	0.025065
85.000000	90.000000	0.493495	0.027382
90.000000	95.000000	0.568445	0.034326
95.000000	100.000000	0.511457	0.034065
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.000000	5.000000	0.319909	0.001157
5.000000	10.000000	0.324797	0.001271
10.000000	15.000000	0.332402	0.001726
15.000000	20.000000	0.338707	0.002326
20.000000	25.000000	0.350726	0.003036
25.000000	30.000000	0.349263	0.003789
30.000000	35.000000	0.355460	0.004627
35.000000	40.000000	0.364233	0.005702
40.000000	45.000000	0.363375	0.006623
45.000000	50.000000	0.362535	0.007608
50.000000	55.000000	0.380103	0.009181
55.000000	60.000000	0.384694	0.011078
60.000000	65.000000	0.383766	0.012088
65.000000	70.000000	0.399379	0.014910
70.000000	75.000000	0.401616	0.015950
75.000000	80.000000	0.373554	0.018616
80.000000	85.000000	0.404789	0.021965
85.000000	90.000000	0.377603	0.022406
90.000000	95.000000	0.424714	0.026653
95.000000	100.000000	0.409799	0.028450
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.000000	5.000000	0.425873	0.001301
5.000000	10.000000	0.429203	0.001529
10.000000	15.000000	0.439679	0.002071
15.000000	20.000000	0.441461	0.002683
20.000000	25.000000	0.448324	0.003521
25.000000	30.000000	0.465458	0.004393
30.000000	35.000000	0.455846	0.005298
35.000000	40.000000	0.455675	0.006310
40.000000	45.000000	0.466497	0.007294
45.000000	50.000000	0.468320	0.008900
50.000000	55.000000	0.474184	0.010219
55.000000	60.000000	0.479085	0.011310
60.000000	65.000000	0.475559	0.012847
65.000000	70.000000	0.491173	0.015652
70.000000	75.000000	0.500034	0.017038
75.000000	80.000000	0.498108	0.019407
80.000000	85.000000	0.485335	0.023920
85.000000	90.000000	0.490411	0.026605
90.000000	95.000000	0.503414	0.028462
95.000000	100.000000	0.475124	0.028913
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.000000	5.000000	0.424342	0.001322
5.000000	10.000000	0.426665	0.001511
10.000000	15.000000	0.432123	0.002110
15.000000	20.000000	0.437920	0.002847
20.000000	25.000000	0.443113	0.003706
25.000000	30.000000	0.447796	0.004610
30.000000	35.000000	0.451675	0.005692
35.000000	40.000000	0.469678	0.006942
40.000000	45.000000	0.460703	0.007940
45.000000	50.000000	0.478793	0.009402
50.000000	55.000000	0.496113	0.011523
55.000000	60.000000	0.471844	0.013165
60.000000	65.000000	0.511256	0.015905
65.000000	70.000000	0.496717	0.017559
70.000000	75.000000	0.553368	0.023254
75.000000	80.000000	0.517644	0.021680
80.000000	85.000000	0.499799	0.025513
85.000000	90.000000	0.566911	0.033747
90.000000	95.000000	0.505108	0.033703
95.000000	100.000000	0.536912	0.038975
# END HISTOGRAM



==> figs-pythia6-cdf2008note/d02-x01-y01.dat <==
# BEGIN PLOT
Title=Transverse Region Particle Density -- Drell Yan
XLabel=$p_T(Z) / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
YMin=0.25
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.429884	0.038157
5.000000	10.000000	0.464533	0.037487
10.000000	15.000000	0.496781	0.035923
15.000000	20.000000	0.516205	0.041102
20.000000	25.000000	0.544145	0.039504
25.000000	30.000000	0.578553	0.040471
30.000000	35.000000	0.576329	0.039492
35.000000	40.000000	0.582738	0.046551
40.000000	45.000000	0.611854	0.044120
45.000000	50.000000	0.595556	0.053481
50.000000	55.000000	0.657754	0.066325
55.000000	60.000000	0.618262	0.058964
60.000000	65.000000	0.696817	0.071029
65.000000	70.000000	0.684587	0.110465
70.000000	75.000000	0.625926	0.091369
75.000000	80.000000	0.724213	0.082703
80.000000	85.000000	0.731066	0.168224
85.000000	90.000000	0.627164	0.098195
90.000000	95.000000	0.632667	0.108149
95.000000	100.000000	0.714989	0.121684
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.000000	5.000000	0.420376	0.001324
5.000000	10.000000	0.455664	0.001485
10.000000	15.000000	0.495583	0.002156
15.000000	20.000000	0.516683	0.002917
20.000000	25.000000	0.542933	0.003915
25.000000	30.000000	0.554993	0.005041
30.000000	35.000000	0.563921	0.006019
35.000000	40.000000	0.571278	0.007628
40.000000	45.000000	0.584239	0.008994
45.000000	50.000000	0.588709	0.010337
50.000000	55.000000	0.598216	0.012148
55.000000	60.000000	0.590406	0.014831
60.000000	65.000000	0.602006	0.016445
65.000000	70.000000	0.592576	0.018050
70.000000	75.000000	0.596695	0.020315
75.000000	80.000000	0.596272	0.024408
80.000000	85.000000	0.575128	0.026624
85.000000	90.000000	0.591392	0.029673
90.000000	95.000000	0.615755	0.034082
95.000000	100.000000	0.542286	0.032798
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.000000	5.000000	0.354426	0.001217
5.000000	10.000000	0.378641	0.001340
10.000000	15.000000	0.407128	0.001909
15.000000	20.000000	0.422305	0.002574
20.000000	25.000000	0.438509	0.003406
25.000000	30.000000	0.448593	0.004269
30.000000	35.000000	0.456707	0.005306
35.000000	40.000000	0.464588	0.006294
40.000000	45.000000	0.486892	0.007889
45.000000	50.000000	0.481582	0.008964
50.000000	55.000000	0.523322	0.011680
55.000000	60.000000	0.506183	0.012667
60.000000	65.000000	0.499727	0.014505
65.000000	70.000000	0.511921	0.018486
70.000000	75.000000	0.526848	0.019003
75.000000	80.000000	0.527776	0.021226
80.000000	85.000000	0.541690	0.024562
85.000000	90.000000	0.521675	0.029552
90.000000	95.000000	0.601227	0.033304
95.000000	100.000000	0.589988	0.037308
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.000000	5.000000	0.454882	0.001350
5.000000	10.000000	0.479563	0.001610
10.000000	15.000000	0.499868	0.002205
15.000000	20.000000	0.509118	0.002912
20.000000	25.000000	0.524213	0.003793
25.000000	30.000000	0.543693	0.004853
30.000000	35.000000	0.545486	0.005954
35.000000	40.000000	0.545255	0.007065
40.000000	45.000000	0.549909	0.008119
45.000000	50.000000	0.592295	0.010452
50.000000	55.000000	0.571327	0.011518
55.000000	60.000000	0.588234	0.013666
60.000000	65.000000	0.585474	0.015560
65.000000	70.000000	0.605478	0.018296
70.000000	75.000000	0.604354	0.019149
75.000000	80.000000	0.615976	0.022854
80.000000	85.000000	0.620442	0.029159
85.000000	90.000000	0.602786	0.030631
90.000000	95.000000	0.594885	0.036621
95.000000	100.000000	0.636620	0.038187
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.000000	5.000000	0.444113	0.001352
5.000000	10.000000	0.477687	0.001605
10.000000	15.000000	0.505119	0.002306
15.000000	20.000000	0.529110	0.003157
20.000000	25.000000	0.545614	0.004168
25.000000	30.000000	0.568016	0.005314
30.000000	35.000000	0.584475	0.006725
35.000000	40.000000	0.585750	0.007936
40.000000	45.000000	0.594569	0.009409
45.000000	50.000000	0.596167	0.011125
50.000000	55.000000	0.596094	0.012394
55.000000	60.000000	0.577791	0.014405
60.000000	65.000000	0.640943	0.018793
65.000000	70.000000	0.615178	0.020230
70.000000	75.000000	0.633365	0.023142
75.000000	80.000000	0.636230	0.026324
80.000000	85.000000	0.625866	0.027623
85.000000	90.000000	0.662026	0.033863
90.000000	95.000000	0.588873	0.032618
95.000000	100.000000	0.602021	0.038185
# END HISTOGRAM



==> figs-pythia6-cdf2008note/d07-x01-y01.dat <==
# BEGIN PLOT
Title=Toward Region $p_T$ Sum Density -- Drell Yan
XLabel=$p_T(Z) / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.393518	0.034510
5.000000	10.000000	0.420491	0.037838
10.000000	15.000000	0.441382	0.037244
15.000000	20.000000	0.466674	0.042250
20.000000	25.000000	0.488703	0.046940
25.000000	30.000000	0.521995	0.034412
30.000000	35.000000	0.558309	0.051983
35.000000	40.000000	0.556142	0.069268
40.000000	45.000000	0.624332	0.062531
45.000000	50.000000	0.579718	0.076768
50.000000	55.000000	0.661404	0.128346
55.000000	60.000000	0.598869	0.074299
60.000000	65.000000	0.757249	0.141355
65.000000	70.000000	0.625478	0.128585
70.000000	75.000000	0.649719	0.178431
75.000000	80.000000	0.734957	0.177753
80.000000	85.000000	0.738952	0.185608
85.000000	90.000000	0.791880	0.210908
90.000000	95.000000	0.895497	0.234016
95.000000	100.000000	0.728358	0.356800
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.000000	5.000000	0.398591	0.001501
5.000000	10.000000	0.410083	0.001695
10.000000	15.000000	0.422985	0.002487
15.000000	20.000000	0.432667	0.003440
20.000000	25.000000	0.444030	0.004633
25.000000	30.000000	0.457642	0.006053
30.000000	35.000000	0.487016	0.007822
35.000000	40.000000	0.490363	0.009866
40.000000	45.000000	0.510182	0.012026
45.000000	50.000000	0.515160	0.014360
50.000000	55.000000	0.519274	0.016888
55.000000	60.000000	0.599575	0.023788
60.000000	65.000000	0.523811	0.022049
65.000000	70.000000	0.598596	0.033613
70.000000	75.000000	0.665039	0.044325
75.000000	80.000000	0.654425	0.051164
80.000000	85.000000	0.689443	0.056509
85.000000	90.000000	0.670897	0.065926
90.000000	95.000000	0.699887	0.066590
95.000000	100.000000	0.694990	0.079609
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.000000	5.000000	0.316930	0.001363
5.000000	10.000000	0.327151	0.001539
10.000000	15.000000	0.339116	0.002153
15.000000	20.000000	0.350312	0.003021
20.000000	25.000000	0.370792	0.004114
25.000000	30.000000	0.377409	0.005429
30.000000	35.000000	0.387084	0.006583
35.000000	40.000000	0.397144	0.008186
40.000000	45.000000	0.412288	0.010938
45.000000	50.000000	0.409466	0.012786
50.000000	55.000000	0.426496	0.014895
55.000000	60.000000	0.444641	0.021473
60.000000	65.000000	0.437370	0.019375
65.000000	70.000000	0.485936	0.027623
70.000000	75.000000	0.458077	0.025853
75.000000	80.000000	0.484006	0.037252
80.000000	85.000000	0.519794	0.044529
85.000000	90.000000	0.487007	0.044262
90.000000	95.000000	0.510063	0.055679
95.000000	100.000000	0.493534	0.046575
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.000000	5.000000	0.420693	0.001504
5.000000	10.000000	0.430847	0.001820
10.000000	15.000000	0.445200	0.002526
15.000000	20.000000	0.451027	0.003332
20.000000	25.000000	0.462589	0.004655
25.000000	30.000000	0.488791	0.005955
30.000000	35.000000	0.487966	0.008283
35.000000	40.000000	0.493054	0.009737
40.000000	45.000000	0.498112	0.010469
45.000000	50.000000	0.515555	0.013756
50.000000	55.000000	0.508037	0.014974
55.000000	60.000000	0.517590	0.016024
60.000000	65.000000	0.538283	0.022602
65.000000	70.000000	0.579840	0.033202
70.000000	75.000000	0.578714	0.029637
75.000000	80.000000	0.555271	0.032049
80.000000	85.000000	0.543897	0.036448
85.000000	90.000000	0.593453	0.055166
90.000000	95.000000	0.623014	0.058338
95.000000	100.000000	0.505916	0.038615
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.000000	5.000000	0.445002	0.001633
5.000000	10.000000	0.448146	0.001896
10.000000	15.000000	0.455639	0.002681
15.000000	20.000000	0.469210	0.003807
20.000000	25.000000	0.482210	0.005177
25.000000	30.000000	0.487219	0.006339
30.000000	35.000000	0.501978	0.008608
35.000000	40.000000	0.533787	0.010649
40.000000	45.000000	0.526519	0.012643
45.000000	50.000000	0.544837	0.014507
50.000000	55.000000	0.583732	0.019111
55.000000	60.000000	0.556226	0.023679
60.000000	65.000000	0.615981	0.029328
65.000000	70.000000	0.579471	0.027667
70.000000	75.000000	0.780747	0.058827
75.000000	80.000000	0.637961	0.060727
80.000000	85.000000	0.610348	0.046939
85.000000	90.000000	0.884562	0.091231
90.000000	95.000000	0.706554	0.082559
95.000000	100.000000	0.836920	0.105684
# END HISTOGRAM



==> figs-pythia6-cdf2008note/d08-x01-y01.dat <==
# BEGIN PLOT
Title=Transverse Region $p_T$ Sum Density -- Drell Yan
XLabel=$p_T(Z) / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
DrawSpecialFirst=1
# END PLOT

# BEGIN SPECIAL preliminary
\rput{-35}(0.5,0.5){
  \psscalebox{3}{\color{black!10}\sf\textbf{PRELIMINARY}}
}
# END SPECIAL

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.435353	0.033201
5.000000	10.000000	0.476574	0.035259
10.000000	15.000000	0.539774	0.032616
15.000000	20.000000	0.585860	0.035985
20.000000	25.000000	0.635768	0.040039
25.000000	30.000000	0.726045	0.044749
30.000000	35.000000	0.728270	0.058797
35.000000	40.000000	0.758152	0.075726
40.000000	45.000000	0.816635	0.081684
45.000000	50.000000	0.826132	0.105806
50.000000	55.000000	0.918274	0.143548
55.000000	60.000000	0.912018	0.141009
60.000000	65.000000	1.003324	0.134020
65.000000	70.000000	1.109576	0.186670
70.000000	75.000000	1.118531	0.318298
75.000000	80.000000	1.184121	0.223088
80.000000	85.000000	1.355219	0.486744
85.000000	90.000000	1.005107	0.340244
90.000000	95.000000	0.899535	0.201231
95.000000	100.000000	1.228571	0.360561
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.000000	5.000000	0.422599	0.001616
5.000000	10.000000	0.465016	0.001896
10.000000	15.000000	0.525813	0.003001
15.000000	20.000000	0.565518	0.004355
20.000000	25.000000	0.614281	0.006567
25.000000	30.000000	0.658288	0.009821
30.000000	35.000000	0.678724	0.011654
35.000000	40.000000	0.695591	0.014367
40.000000	45.000000	0.726499	0.017822
45.000000	50.000000	0.769872	0.023753
50.000000	55.000000	0.754037	0.024692
55.000000	60.000000	0.768123	0.032999
60.000000	65.000000	0.786179	0.034959
65.000000	70.000000	0.787515	0.047968
70.000000	75.000000	0.805402	0.046003
75.000000	80.000000	0.793854	0.058267
80.000000	85.000000	0.767902	0.064679
85.000000	90.000000	0.722829	0.057704
90.000000	95.000000	0.795294	0.075375
95.000000	100.000000	0.660524	0.074371
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.000000	5.000000	0.354472	0.001479
5.000000	10.000000	0.388081	0.001696
10.000000	15.000000	0.433793	0.002613
15.000000	20.000000	0.459921	0.003701
20.000000	25.000000	0.499532	0.005512
25.000000	30.000000	0.519357	0.006862
30.000000	35.000000	0.545525	0.009098
35.000000	40.000000	0.564136	0.011513
40.000000	45.000000	0.605294	0.014387
45.000000	50.000000	0.618808	0.019631
50.000000	55.000000	0.708837	0.024803
55.000000	60.000000	0.702837	0.028156
60.000000	65.000000	0.675220	0.032668
65.000000	70.000000	0.752329	0.044595
70.000000	75.000000	0.709268	0.039055
75.000000	80.000000	0.773344	0.053495
80.000000	85.000000	0.782425	0.059611
85.000000	90.000000	0.815901	0.084340
90.000000	95.000000	0.946289	0.088355
95.000000	100.000000	0.898732	0.087740
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.000000	5.000000	0.454216	0.001611
5.000000	10.000000	0.488360	0.002008
10.000000	15.000000	0.523266	0.002913
15.000000	20.000000	0.545963	0.004043
20.000000	25.000000	0.582327	0.006035
25.000000	30.000000	0.612554	0.007631
30.000000	35.000000	0.619270	0.009637
35.000000	40.000000	0.643297	0.012535
40.000000	45.000000	0.667793	0.016482
45.000000	50.000000	0.756273	0.021433
50.000000	55.000000	0.700477	0.022899
55.000000	60.000000	0.753012	0.030113
60.000000	65.000000	0.768445	0.035426
65.000000	70.000000	0.782558	0.036874
70.000000	75.000000	0.799993	0.041771
75.000000	80.000000	0.802201	0.047090
80.000000	85.000000	0.848781	0.065330
85.000000	90.000000	0.911388	0.096816
90.000000	95.000000	0.879756	0.131644
95.000000	100.000000	0.822608	0.073402
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.000000	5.000000	0.465338	0.001724
5.000000	10.000000	0.505855	0.002110
10.000000	15.000000	0.549909	0.003334
15.000000	20.000000	0.596780	0.004917
20.000000	25.000000	0.633896	0.006873
25.000000	30.000000	0.671885	0.009095
30.000000	35.000000	0.709065	0.012229
35.000000	40.000000	0.735991	0.016696
40.000000	45.000000	0.744887	0.017312
45.000000	50.000000	0.747561	0.022263
50.000000	55.000000	0.745920	0.024811
55.000000	60.000000	0.746571	0.031335
60.000000	65.000000	0.876677	0.043237
65.000000	70.000000	0.822225	0.047492
70.000000	75.000000	0.886972	0.077337
75.000000	80.000000	0.872096	0.063940
80.000000	85.000000	0.869852	0.068851
85.000000	90.000000	0.895609	0.073259
90.000000	95.000000	0.782786	0.072145
95.000000	100.000000	0.943273	0.121854
# END HISTOGRAM



==> figs-pythia6-cdf2008note/d13-x01-y01.dat <==
# BEGIN PLOT
Title=Toward Region $p_T$ Average -- Drell Yan
XLabel=$p_T(Z) / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
YMin=0.81
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
# END PLOT

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.962479	0.009494
5.000000	10.000000	0.983285	0.012364
10.000000	15.000000	1.003831	0.015091
15.000000	20.000000	1.017353	0.023568
20.000000	25.000000	1.025372	0.023243
25.000000	30.000000	1.050930	0.026503
30.000000	35.000000	1.061525	0.042759
35.000000	40.000000	1.052937	0.042902
40.000000	45.000000	1.119506	0.061264
45.000000	50.000000	1.065805	0.079399
50.000000	55.000000	1.049046	0.059243
55.000000	60.000000	1.033265	0.055307
60.000000	65.000000	1.180433	0.136818
65.000000	70.000000	1.029608	0.074460
70.000000	75.000000	1.163404	0.135485
75.000000	80.000000	1.250588	0.180895
80.000000	85.000000	1.099546	0.114660
85.000000	90.000000	1.237109	0.245494
90.000000	95.000000	1.226441	0.171063
95.000000	100.000000	1.230726	0.234870
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.000000	5.000000	0.954303	0.001437
5.000000	10.000000	0.958649	0.001586
10.000000	15.000000	0.961326	0.002232
15.000000	20.000000	0.970923	0.003408
20.000000	25.000000	0.974430	0.004468
25.000000	30.000000	0.983510	0.005003
30.000000	35.000000	0.996922	0.006368
35.000000	40.000000	1.000140	0.007506
40.000000	45.000000	1.015290	0.009484
45.000000	50.000000	1.014700	0.010012
50.000000	55.000000	1.012390	0.012957
55.000000	60.000000	1.058530	0.016939
60.000000	65.000000	1.013660	0.016487
65.000000	70.000000	1.083370	0.027554
70.000000	75.000000	1.089820	0.026706
75.000000	80.000000	1.090290	0.029444
80.000000	85.000000	1.091620	0.034974
85.000000	90.000000	1.098230	0.035426
90.000000	95.000000	1.034460	0.032717
95.000000	100.000000	1.098030	0.046924
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.000000	5.000000	0.941551	0.001660
5.000000	10.000000	0.955087	0.001854
10.000000	15.000000	0.968246	0.002653
15.000000	20.000000	0.973596	0.003570
20.000000	25.000000	0.989019	0.004735
25.000000	30.000000	1.004680	0.005944
30.000000	35.000000	1.014680	0.007776
35.000000	40.000000	1.008410	0.008561
40.000000	45.000000	1.034160	0.011064
45.000000	50.000000	1.025950	0.014566
50.000000	55.000000	1.016450	0.013721
55.000000	60.000000	1.038160	0.026187
60.000000	65.000000	1.041090	0.024311
65.000000	70.000000	1.060930	0.023765
70.000000	75.000000	1.030940	0.022516
75.000000	80.000000	1.141110	0.037293
80.000000	85.000000	1.117660	0.040506
85.000000	90.000000	1.087430	0.044110
90.000000	95.000000	1.017490	0.036840
95.000000	100.000000	1.043870	0.033803
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.000000	5.000000	0.942424	0.001377
5.000000	10.000000	0.954880	0.001630
10.000000	15.000000	0.963007	0.002524
15.000000	20.000000	0.969261	0.002949
20.000000	25.000000	0.971703	0.004469
25.000000	30.000000	0.987028	0.005215
30.000000	35.000000	0.991449	0.007098
35.000000	40.000000	0.990046	0.007554
40.000000	45.000000	0.992393	0.008655
45.000000	50.000000	1.007860	0.011181
50.000000	55.000000	0.994784	0.011548
55.000000	60.000000	1.017270	0.013263
60.000000	65.000000	1.036020	0.017651
65.000000	70.000000	1.032090	0.022685
70.000000	75.000000	1.051540	0.025941
75.000000	80.000000	1.016300	0.022890
80.000000	85.000000	1.000920	0.026578
85.000000	90.000000	1.051680	0.036950
90.000000	95.000000	1.083200	0.041798
95.000000	100.000000	0.987311	0.030887
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.000000	5.000000	0.990030	0.001406
5.000000	10.000000	0.990052	0.001630
10.000000	15.000000	0.992517	0.002318
15.000000	20.000000	1.000860	0.003250
20.000000	25.000000	1.012070	0.004443
25.000000	30.000000	1.012520	0.005737
30.000000	35.000000	1.018350	0.006504
35.000000	40.000000	1.042920	0.008598
40.000000	45.000000	1.036670	0.009885
45.000000	50.000000	1.036980	0.010797
50.000000	55.000000	1.065440	0.014627
55.000000	60.000000	1.061300	0.015916
60.000000	65.000000	1.058640	0.018293
65.000000	70.000000	1.039570	0.018870
70.000000	75.000000	1.147900	0.032727
75.000000	80.000000	1.045960	0.031339
80.000000	85.000000	1.078420	0.029779
85.000000	90.000000	1.219790	0.049511
90.000000	95.000000	1.173580	0.057395
95.000000	100.000000	1.225750	0.059615
# END HISTOGRAM



==> figs-pythia6-cdf2008note/d14-x01-y01.dat <==
# BEGIN PLOT
Title=Transverse Region $p_T$ Average -- Drell Yan
XLabel=$p_T(Z) / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
YMin=0.81
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
# END PLOT

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.000000	5.000000	0.968115	0.011853
5.000000	10.000000	0.980862	0.007551
10.000000	15.000000	1.027762	0.015244
15.000000	20.000000	1.057594	0.029479
20.000000	25.000000	1.083772	0.020892
25.000000	30.000000	1.119088	0.030729
30.000000	35.000000	1.127434	0.038913
35.000000	40.000000	1.148774	0.042751
40.000000	45.000000	1.141964	0.047243
45.000000	50.000000	1.172658	0.054550
50.000000	55.000000	1.202899	0.066749
55.000000	60.000000	1.239558	0.085639
60.000000	65.000000	1.230943	0.097713
65.000000	70.000000	1.354040	0.133989
70.000000	75.000000	1.438946	0.207718
75.000000	80.000000	1.352431	0.175030
80.000000	85.000000	1.360674	0.188000
85.000000	90.000000	1.270004	0.169970
90.000000	95.000000	1.229490	0.154037
95.000000	100.000000	1.302693	0.183910
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.000000	5.000000	0.952298	0.001375
5.000000	10.000000	0.961508	0.001537
10.000000	15.000000	0.989379	0.002265
15.000000	20.000000	1.013840	0.003317
20.000000	25.000000	1.027970	0.004429
25.000000	30.000000	1.055900	0.006011
30.000000	35.000000	1.079580	0.008236
35.000000	40.000000	1.067340	0.009234
40.000000	45.000000	1.091980	0.011734
45.000000	50.000000	1.121870	0.014805
50.000000	55.000000	1.096620	0.015173
55.000000	60.000000	1.089120	0.018919
60.000000	65.000000	1.112100	0.022992
65.000000	70.000000	1.116410	0.023938
70.000000	75.000000	1.160440	0.032448
75.000000	80.000000	1.128910	0.031163
80.000000	85.000000	1.099660	0.029949
85.000000	90.000000	1.034560	0.028765
90.000000	95.000000	1.075770	0.046095
95.000000	100.000000	1.021970	0.037790
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.000000	5.000000	0.948096	0.001559
5.000000	10.000000	0.967946	0.001757
10.000000	15.000000	0.998360	0.002539
15.000000	20.000000	1.012760	0.003569
20.000000	25.000000	1.046260	0.005046
25.000000	30.000000	1.063630	0.006665
30.000000	35.000000	1.089900	0.008356
35.000000	40.000000	1.089880	0.010351
40.000000	45.000000	1.107040	0.012588
45.000000	50.000000	1.114770	0.014658
50.000000	55.000000	1.160620	0.018362
55.000000	60.000000	1.195570	0.022305
60.000000	65.000000	1.148330	0.023881
65.000000	70.000000	1.222840	0.034123
70.000000	75.000000	1.173440	0.031320
75.000000	80.000000	1.249880	0.038947
80.000000	85.000000	1.215400	0.044903
85.000000	90.000000	1.233590	0.052668
90.000000	95.000000	1.246610	0.053787
95.000000	100.000000	1.267630	0.056215
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.000000	5.000000	0.948350	0.001323
5.000000	10.000000	0.961892	0.001569
10.000000	15.000000	0.984366	0.002309
15.000000	20.000000	1.004520	0.003218
20.000000	25.000000	1.024780	0.004399
25.000000	30.000000	1.037400	0.005628
30.000000	35.000000	1.035930	0.006928
35.000000	40.000000	1.060710	0.009084
40.000000	45.000000	1.072630	0.011210
45.000000	50.000000	1.119170	0.016275
50.000000	55.000000	1.080890	0.016058
55.000000	60.000000	1.108160	0.018924
60.000000	65.000000	1.130420	0.025145
65.000000	70.000000	1.114390	0.021600
70.000000	75.000000	1.168710	0.032542
75.000000	80.000000	1.147460	0.040657
80.000000	85.000000	1.193790	0.049737
85.000000	90.000000	1.214920	0.051533
90.000000	95.000000	1.148020	0.043581
95.000000	100.000000	1.194230	0.057042
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.000000	5.000000	0.982943	0.001345
5.000000	10.000000	0.990853	0.001560
10.000000	15.000000	1.010770	0.002362
15.000000	20.000000	1.035190	0.003462
20.000000	25.000000	1.057040	0.004540
25.000000	30.000000	1.064460	0.005831
30.000000	35.000000	1.087400	0.008831
35.000000	40.000000	1.096380	0.009318
40.000000	45.000000	1.112200	0.012478
45.000000	50.000000	1.094100	0.012309
50.000000	55.000000	1.103800	0.015620
55.000000	60.000000	1.132150	0.021606
60.000000	65.000000	1.163920	0.022445
65.000000	70.000000	1.115010	0.022275
70.000000	75.000000	1.169170	0.033899
75.000000	80.000000	1.142000	0.034028
80.000000	85.000000	1.176740	0.043945
85.000000	90.000000	1.150250	0.042400
90.000000	95.000000	1.167360	0.050602
95.000000	100.000000	1.231830	0.071241
# END HISTOGRAM



==> figs-pythia6-cdf2008note/d20-x01-y01.dat <==
# BEGIN PLOT
Title=$\langle p_T \rangle$ versus $N_\text{ch}$ -- Drell Yan
XLabel=$N_\text{ch}$
YLabel=$\langle p_T \rangle / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
YMin=0.71
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
# END PLOT

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.500000	1.500000	0.962075	0.030396
1.500000	2.500000	0.981561	0.017133
2.500000	3.500000	1.038758	0.018983
3.500000	4.500000	1.091332	0.019794
4.500000	5.500000	1.132328	0.017321
5.500000	6.500000	1.153059	0.017643
6.500000	7.500000	1.199244	0.020209
7.500000	8.500000	1.234035	0.015650
8.500000	9.500000	1.261723	0.035583
9.500000	10.500000	1.282793	0.020606
10.500000	11.500000	1.307791	0.024686
11.500000	12.500000	1.351104	0.026124
12.500000	13.500000	1.365498	0.036576
13.500000	14.500000	1.366173	0.043261
14.500000	15.500000	1.393500	0.046936
15.500000	16.500000	1.423849	0.036398
16.500000	17.500000	1.467522	0.063385
17.500000	18.500000	1.507749	0.066635
18.500000	19.500000	1.521382	0.051084
19.500000	20.500000	1.542902	0.073169
20.500000	21.500000	1.620292	0.082402
21.500000	22.500000	1.606931	0.107066
22.500000	23.500000	1.604221	0.097319
23.500000	24.500000	1.703297	0.130266
24.500000	25.500000	1.643145	0.119900
25.500000	26.500000	1.748688	0.177755
26.500000	27.500000	1.753060	0.150570
27.500000	28.500000	1.855084	0.163995
28.500000	29.500000	1.885025	0.232097
29.500000	30.500000	2.123252	0.343358
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.500000	1.500000	0.875320	0.003802
1.500000	2.500000	0.940233	0.003334
2.500000	3.500000	1.002300	0.002883
3.500000	4.500000	1.053060	0.003054
4.500000	5.500000	1.099280	0.002917
5.500000	6.500000	1.139950	0.003053
6.500000	7.500000	1.173720	0.003199
7.500000	8.500000	1.204210	0.003207
8.500000	9.500000	1.235230	0.003368
9.500000	10.500000	1.259970	0.003608
10.500000	11.500000	1.299790	0.003863
11.500000	12.500000	1.329560	0.004323
12.500000	13.500000	1.363950	0.004786
13.500000	14.500000	1.386500	0.004922
14.500000	15.500000	1.437750	0.005879
15.500000	16.500000	1.458410	0.006479
16.500000	17.500000	1.492320	0.007549
17.500000	18.500000	1.557930	0.008309
18.500000	19.500000	1.572960	0.009596
19.500000	20.500000	1.624600	0.011124
20.500000	21.500000	1.669830	0.012556
21.500000	22.500000	1.672480	0.013191
22.500000	23.500000	1.751390	0.016551
23.500000	24.500000	1.859080	0.021002
24.500000	25.500000	1.843050	0.022289
25.500000	26.500000	1.850670	0.026757
26.500000	27.500000	1.931430	0.031057
27.500000	28.500000	2.169550	0.039438
28.500000	29.500000	2.122930	0.049713
29.500000	30.500000	2.019550	0.042429
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.500000	1.500000	0.894056	0.003822
1.500000	2.500000	0.993853	0.003824
2.500000	3.500000	1.065230	0.003386
3.500000	4.500000	1.127980	0.003604
4.500000	5.500000	1.175880	0.003544
5.500000	6.500000	1.224650	0.003699
6.500000	7.500000	1.258540	0.003754
7.500000	8.500000	1.292110	0.003782
8.500000	9.500000	1.329400	0.004254
9.500000	10.500000	1.376600	0.004682
10.500000	11.500000	1.408400	0.005162
11.500000	12.500000	1.435980	0.005578
12.500000	13.500000	1.468210	0.006064
13.500000	14.500000	1.518440	0.007453
14.500000	15.500000	1.554980	0.007898
15.500000	16.500000	1.586590	0.009082
16.500000	17.500000	1.632030	0.010256
17.500000	18.500000	1.669580	0.011541
18.500000	19.500000	1.718860	0.013904
19.500000	20.500000	1.757950	0.015423
20.500000	21.500000	1.776580	0.017944
21.500000	22.500000	1.837820	0.021326
22.500000	23.500000	1.841550	0.022121
23.500000	24.500000	2.005630	0.029488
24.500000	25.500000	1.903600	0.028799
25.500000	26.500000	2.067010	0.036524
26.500000	27.500000	2.020540	0.047516
27.500000	28.500000	2.077040	0.043565
28.500000	29.500000	2.057430	0.052160
29.500000	30.500000	2.395440	0.072283
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.500000	1.500000	0.877823	0.004299
1.500000	2.500000	0.966774	0.004742
2.500000	3.500000	1.030110	0.003776
3.500000	4.500000	1.085790	0.003630
4.500000	5.500000	1.135690	0.003867
5.500000	6.500000	1.156480	0.003350
6.500000	7.500000	1.200070	0.003736
7.500000	8.500000	1.221480	0.003599
8.500000	9.500000	1.255070	0.003800
9.500000	10.500000	1.275190	0.004055
10.500000	11.500000	1.304900	0.004322
11.500000	12.500000	1.313270	0.004326
12.500000	13.500000	1.358930	0.004975
13.500000	14.500000	1.372380	0.005156
14.500000	15.500000	1.389490	0.005712
15.500000	16.500000	1.428980	0.006535
16.500000	17.500000	1.449860	0.007171
17.500000	18.500000	1.478070	0.008338
18.500000	19.500000	1.524110	0.008797
19.500000	20.500000	1.563450	0.010405
20.500000	21.500000	1.561220	0.011469
21.500000	22.500000	1.548210	0.011880
22.500000	23.500000	1.674400	0.017694
23.500000	24.500000	1.615850	0.016854
24.500000	25.500000	1.709040	0.019986
25.500000	26.500000	1.704390	0.025743
26.500000	27.500000	1.789540	0.026970
27.500000	28.500000	1.788990	0.029033
28.500000	29.500000	1.999450	0.038519
29.500000	30.500000	1.810450	0.034399
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.500000	1.500000	0.874164	0.003833
1.500000	2.500000	0.943320	0.003109
2.500000	3.500000	0.999474	0.002777
3.500000	4.500000	1.061940	0.003026
4.500000	5.500000	1.112960	0.003001
5.500000	6.500000	1.154660	0.002940
6.500000	7.500000	1.196780	0.003199
7.500000	8.500000	1.226530	0.003309
8.500000	9.500000	1.260350	0.003379
9.500000	10.500000	1.277070	0.003502
10.500000	11.500000	1.301680	0.003671
11.500000	12.500000	1.337580	0.004187
12.500000	13.500000	1.352220	0.004222
13.500000	14.500000	1.381300	0.004793
14.500000	15.500000	1.397990	0.005091
15.500000	16.500000	1.434760	0.005520
16.500000	17.500000	1.457960	0.006385
17.500000	18.500000	1.493700	0.006971
18.500000	19.500000	1.512590	0.008036
19.500000	20.500000	1.559330	0.008945
20.500000	21.500000	1.584380	0.010718
21.500000	22.500000	1.596800	0.011376
22.500000	23.500000	1.639080	0.013813
23.500000	24.500000	1.700260	0.015231
24.500000	25.500000	1.724690	0.018135
25.500000	26.500000	1.863040	0.022917
26.500000	27.500000	1.846180	0.024809
27.500000	28.500000	1.913320	0.026718
28.500000	29.500000	1.944800	0.037784
29.500000	30.500000	1.880490	0.036359
# END HISTOGRAM



==> figs-pythia6-cdf2008note/d21-x01-y01.dat <==
# BEGIN PLOT
Title=$\langle p_T \rangle$ versus $N_\text{ch}$, $p_T(Z) < 10$~GeV -- Drell Yan
XLabel=$N_\text{ch}$
YLabel=$\langle p_T \rangle / \text{GeV}$
Legend=1
LegendXPos=0.55
LogY=0
YMin=0.71
DrawOnly=../ref/CDF_2008_NOTE_9351.aida ../tune43_PARP93_fixed/out.aida ../tuneAtlas/out.aida ../tuneS0/out.aida ../tuneAW/out.aida 
RatioPlot=1
RatioPlotReference=../ref/CDF_2008_NOTE_9351.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
# END PLOT

# BEGIN HISTOGRAM ../ref/CDF_2008_NOTE_9351.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=CDF Run-II
0.500000	1.500000	0.912443	0.028004
1.500000	2.500000	0.926157	0.018359
2.500000	3.500000	0.948536	0.022139
3.500000	4.500000	0.977673	0.014655
4.500000	5.500000	0.988061	0.011003
5.500000	6.500000	0.999313	0.009660
6.500000	7.500000	1.014718	0.008465
7.500000	8.500000	1.024515	0.015190
8.500000	9.500000	1.038935	0.021267
9.500000	10.500000	1.046248	0.014807
10.500000	11.500000	1.049602	0.011556
11.500000	12.500000	1.069046	0.020490
12.500000	13.500000	1.077276	0.023259
13.500000	14.500000	1.086755	0.020806
14.500000	15.500000	1.075179	0.028665
15.500000	16.500000	1.101314	0.028657
16.500000	17.500000	1.114511	0.032657
17.500000	18.500000	1.117973	0.043386
18.500000	19.500000	1.118198	0.054123
19.500000	20.500000	1.137268	0.051519
20.500000	21.500000	1.150230	0.051813
21.500000	22.500000	1.159754	0.082760
22.500000	23.500000	1.185487	0.140351
23.500000	24.500000	1.207592	0.098469
24.500000	25.500000	1.334000	0.281803
25.500000	26.500000	1.220607	0.111617
26.500000	27.500000	1.246973	0.074538
27.500000	28.500000	1.145064	0.164292
28.500000	29.500000	1.171859	0.172040
29.500000	30.500000	1.229951	0.139931
# END HISTOGRAM

# BEGIN HISTOGRAM ../tune43_PARP93_fixed/out.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6, new tune
0.500000	1.500000	0.844026	0.003047
1.500000	2.500000	0.896713	0.002366
2.500000	3.500000	0.935208	0.002095
3.500000	4.500000	0.960131	0.001959
4.500000	5.500000	0.981500	0.001873
5.500000	6.500000	0.999714	0.001860
6.500000	7.500000	1.008500	0.001853
7.500000	8.500000	1.022470	0.001925
8.500000	9.500000	1.041740	0.002050
9.500000	10.500000	1.049330	0.002201
10.500000	11.500000	1.065100	0.002372
11.500000	12.500000	1.073520	0.002640
12.500000	13.500000	1.079740	0.002848
13.500000	14.500000	1.092370	0.003220
14.500000	15.500000	1.107660	0.003961
15.500000	16.500000	1.119370	0.004626
16.500000	17.500000	1.127030	0.005321
17.500000	18.500000	1.139220	0.006183
18.500000	19.500000	1.163550	0.007378
19.500000	20.500000	1.193190	0.009765
20.500000	21.500000	1.200690	0.010875
21.500000	22.500000	1.262680	0.016556
22.500000	23.500000	1.193270	0.015648
23.500000	24.500000	1.272900	0.022572
24.500000	25.500000	1.266940	0.027812
25.500000	26.500000	1.252990	0.032999
26.500000	27.500000	1.243180	0.033055
27.500000	28.500000	1.248420	0.039552
28.500000	29.500000	1.347370	0.069076
29.500000	30.500000	1.361030	0.057515
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAtlas/out.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6, Atlas
0.500000	1.500000	0.856045	0.002940
1.500000	2.500000	0.914155	0.002484
2.500000	3.500000	0.948014	0.002204
3.500000	4.500000	0.976839	0.002131
4.500000	5.500000	0.998564	0.002117
5.500000	6.500000	1.013950	0.002125
6.500000	7.500000	1.029220	0.002242
7.500000	8.500000	1.049710	0.002383
8.500000	9.500000	1.060880	0.002520
9.500000	10.500000	1.073880	0.002773
10.500000	11.500000	1.093300	0.003137
11.500000	12.500000	1.096550	0.003417
12.500000	13.500000	1.121680	0.003918
13.500000	14.500000	1.118010	0.004256
14.500000	15.500000	1.132820	0.004811
15.500000	16.500000	1.148280	0.005976
16.500000	17.500000	1.180170	0.007147
17.500000	18.500000	1.179980	0.008063
18.500000	19.500000	1.202670	0.010105
19.500000	20.500000	1.193300	0.010526
20.500000	21.500000	1.233300	0.014485
21.500000	22.500000	1.245550	0.017563
22.500000	23.500000	1.223060	0.018363
23.500000	24.500000	1.335070	0.029041
24.500000	25.500000	1.334290	0.035470
25.500000	26.500000	1.225530	0.028631
26.500000	27.500000	1.327490	0.057448
27.500000	28.500000	1.264900	0.042305
28.500000	29.500000	1.246990	0.055275
29.500000	30.500000	1.167560	0.048128
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneS0/out.aida
LineWidth=1pt
LineColor=green!95!black
LineStyle=solid
Title=Pythia 6, S\O
0.500000	1.500000	0.839337	0.003362
1.500000	2.500000	0.887688	0.002565
2.500000	3.500000	0.922503	0.002255
3.500000	4.500000	0.945812	0.002054
4.500000	5.500000	0.971693	0.001953
5.500000	6.500000	0.978403	0.001847
6.500000	7.500000	0.999785	0.001903
7.500000	8.500000	1.013700	0.001934
8.500000	9.500000	1.026950	0.001971
9.500000	10.500000	1.041270	0.002069
10.500000	11.500000	1.054260	0.002259
11.500000	12.500000	1.063760	0.002362
12.500000	13.500000	1.076980	0.002662
13.500000	14.500000	1.077050	0.002862
14.500000	15.500000	1.097770	0.003254
15.500000	16.500000	1.112800	0.003789
16.500000	17.500000	1.131300	0.004310
17.500000	18.500000	1.130900	0.004761
18.500000	19.500000	1.135450	0.005283
19.500000	20.500000	1.157060	0.006393
20.500000	21.500000	1.161540	0.007243
21.500000	22.500000	1.180510	0.008483
22.500000	23.500000	1.188940	0.010072
23.500000	24.500000	1.208160	0.012024
24.500000	25.500000	1.238570	0.016433
25.500000	26.500000	1.205590	0.016068
26.500000	27.500000	1.274510	0.023680
27.500000	28.500000	1.238800	0.022193
28.500000	29.500000	1.277640	0.025897
29.500000	30.500000	1.233030	0.026400
# END HISTOGRAM

# BEGIN HISTOGRAM ../tuneAW/out.aida
LineWidth=1pt
LineColor=magenta!95!black
LineStyle=dashed
Title=Pythia 6, AW
0.500000	1.500000	0.849091	0.002892
1.500000	2.500000	0.897181	0.002248
2.500000	3.500000	0.934487	0.002012
3.500000	4.500000	0.968394	0.001947
4.500000	5.500000	0.997864	0.001900
5.500000	6.500000	1.020060	0.001895
6.500000	7.500000	1.039790	0.001916
7.500000	8.500000	1.058080	0.001996
8.500000	9.500000	1.072430	0.002106
9.500000	10.500000	1.086740	0.002176
10.500000	11.500000	1.094690	0.002242
11.500000	12.500000	1.112340	0.002480
12.500000	13.500000	1.119470	0.002669
13.500000	14.500000	1.132940	0.002926
14.500000	15.500000	1.143640	0.003444
15.500000	16.500000	1.151520	0.004017
16.500000	17.500000	1.172110	0.004310
17.500000	18.500000	1.176430	0.004831
18.500000	19.500000	1.185170	0.005802
19.500000	20.500000	1.198050	0.007051
20.500000	21.500000	1.215760	0.009076
21.500000	22.500000	1.201060	0.009225
22.500000	23.500000	1.232370	0.011394
23.500000	24.500000	1.248610	0.014595
24.500000	25.500000	1.294000	0.018100
25.500000	26.500000	1.302790	0.027492
26.500000	27.500000	1.350810	0.026590
27.500000	28.500000	1.226910	0.026390
28.500000	29.500000	1.313730	0.053902
29.500000	30.500000	1.460710	0.055322
# END HISTOGRAM



==> figs-pythia6-oldshower-lep/fig-bfrag.dat <==
# BEGIN PLOT
Title=$b$ quark fragmentation function $f(x_B^\text{weak})$
XLabel=$f(x_B)$
Legend=1
LogY=0
LegendXPos=0.55
LegendYPos=0.95
DrawOnly=../installation/rivet/trunk/data/Rivet/DELPHI_2002_069_CONF_603.aida fpythia_tune_final.aida old/fpythia_default.aida 
RatioPlot=1
RatioPlotReference=../installation/rivet/trunk/data/Rivet/DELPHI_2002_069_CONF_603.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
# END PLOT

# BEGIN HISTOGRAM ../installation/rivet/trunk/data/Rivet/DELPHI_2002_069_CONF_603.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=DELPHI
0.100000	0.281000	0.029000	0.036000
0.281000	0.389000	0.516000	0.044000
0.389000	0.491000	0.552000	0.046000
0.491000	0.589000	0.940000	0.056000
0.589000	0.681000	1.282000	0.064000
0.681000	0.764000	2.060000	0.075000
0.764000	0.828000	2.904000	0.088000
0.828000	0.896000	3.139000	0.103000
0.896000	0.946000	1.549000	0.094000
0.946000	1.000000	0.358000	0.048000
# END HISTOGRAM

# BEGIN HISTOGRAM fpythia_tune_final.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6.418, $Q^2$ new tune
0.100000	0.281000	0.162418	0.002862
0.281000	0.389000	0.358081	0.005501
0.389000	0.491000	0.558326	0.007068
0.491000	0.589000	0.870614	0.009005
0.589000	0.681000	1.404520	0.011804
0.681000	0.764000	2.201990	0.015561
0.764000	0.828000	2.793170	0.019958
0.828000	0.896000	2.696850	0.019025
0.896000	0.946000	1.782380	0.018038
0.946000	1.000000	0.489090	0.009092
# END HISTOGRAM

# BEGIN HISTOGRAM old/fpythia_default.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6.418, default
0.100000	0.281000	0.174209	0.002964
0.281000	0.389000	0.392904	0.005763
0.389000	0.491000	0.621383	0.007458
0.491000	0.589000	1.044270	0.009864
0.589000	0.681000	1.771950	0.013261
0.681000	0.764000	2.477420	0.016508
0.764000	0.828000	2.659980	0.019480
0.828000	0.896000	2.117050	0.016860
0.896000	0.946000	1.197870	0.014790
0.946000	1.000000	0.325525	0.007419
# END HISTOGRAM



==> figs-pythia6-oldshower-lep/fig-xp.dat <==
# BEGIN PLOT
Title=Scaled momentum, $x_p = |p|/|p_\text{beam}|$
XLabel=$x_p$
Legend=1
LogY=1
YMin=0.010001
LegendXPos=0.8
LegendYPos=0.95
DrawOnly=../installation/rivet/trunk/data/Rivet/DELPHI_1996_S3430090.aida fpythia_tune_final.aida old/fpythia_default.aida 
RatioPlot=1
RatioPlotReference=../installation/rivet/trunk/data/Rivet/DELPHI_1996_S3430090.aida
RatioPlotYMin=0.5
RatioPlotYMax=1.5
RatioPlotYLabel=MC/data
PlotSize=8,6
# END PLOT

# BEGIN HISTOGRAM ../installation/rivet/trunk/data/Rivet/DELPHI_1996_S3430090.aida
LineWidth=1pt
ErrorBars=1
PolyMarker=*
Title=DELPHI
0.000000	0.010000	389.180000	28.682387
0.010000	0.020000	407.470000	10.444903
0.020000	0.030000	266.100000	3.679198
0.030000	0.040000	185.450000	1.863035
0.040000	0.050000	137.730000	1.393018
0.050000	0.060000	106.070000	1.091788
0.060000	0.070000	84.570000	0.961769
0.070000	0.080000	68.870000	0.859884
0.080000	0.090000	57.090000	0.789177
0.090000	0.100000	47.790000	0.718471
0.100000	0.120000	37.756000	0.623059
0.120000	0.140000	28.006000	0.504700
0.140000	0.160000	21.330000	0.412549
0.160000	0.180000	16.660000	0.340401
0.180000	0.200000	13.043000	0.276212
0.200000	0.250000	9.019000	0.196237
0.250000	0.300000	5.464000	0.125300
0.300000	0.400000	2.803600	0.068865
0.400000	0.500000	1.193800	0.033193
0.500000	0.600000	0.532200	0.017367
0.600000	0.700000	0.228700	0.008823
0.700000	0.800000	0.093600	0.004215
0.800000	1.000000	0.020100	0.002354
# END HISTOGRAM

# BEGIN HISTOGRAM fpythia_tune_final.aida
LineWidth=1pt
LineColor=red
LineStyle=solid
Title=Pythia 6.418, $Q^2$ new tune
0.000000	0.010000	375.627000	0.387623
0.010000	0.020000	411.227000	0.405576
0.020000	0.030000	271.399000	0.329485
0.030000	0.040000	189.046000	0.274989
0.040000	0.050000	139.389000	0.236127
0.050000	0.060000	107.571000	0.207434
0.060000	0.070000	84.936000	0.184322
0.070000	0.080000	68.944500	0.166066
0.080000	0.090000	57.014000	0.151016
0.090000	0.100000	47.566400	0.137937
0.100000	0.120000	37.369600	0.086452
0.120000	0.140000	27.587800	0.074280
0.140000	0.160000	20.912700	0.064673
0.160000	0.180000	16.170700	0.056870
0.180000	0.200000	12.756500	0.050510
0.200000	0.250000	8.748920	0.026456
0.250000	0.300000	5.249470	0.020493
0.300000	0.400000	2.692340	0.010378
0.400000	0.500000	1.142220	0.006759
0.500000	0.600000	0.500713	0.004475
0.600000	0.700000	0.216901	0.002946
0.700000	0.800000	0.090150	0.001899
0.800000	1.000000	0.019620	0.000626
# END HISTOGRAM

# BEGIN HISTOGRAM old/fpythia_default.aida
LineWidth=1pt
LineColor=blue
LineStyle=solid
Title=Pythia 6.418, default
0.000000	0.010000	381.561000	0.390672
0.010000	0.020000	411.525000	0.405722
0.020000	0.030000	272.129000	0.329927
0.030000	0.040000	190.153000	0.275792
0.040000	0.050000	140.805000	0.237323
0.050000	0.060000	108.491000	0.208318
0.060000	0.070000	85.883400	0.185347
0.070000	0.080000	69.741100	0.167023
0.080000	0.090000	57.525700	0.151692
0.090000	0.100000	48.056600	0.138646
0.100000	0.120000	37.615700	0.086736
0.120000	0.140000	27.843500	0.074624
0.140000	0.160000	21.129600	0.065007
0.160000	0.180000	16.364400	0.057209
0.180000	0.200000	12.840600	0.050677
0.200000	0.250000	8.793680	0.026523
0.250000	0.300000	5.283520	0.020559
0.300000	0.400000	2.673370	0.010341
0.400000	0.500000	1.093090	0.006612
0.500000	0.600000	0.448232	0.004234
0.600000	0.700000	0.178241	0.002670
0.700000	0.800000	0.070400	0.001678
0.800000	1.000000	0.013045	0.000511
# END HISTOGRAM


